Distributed Cohesive Control for Robot Swarms: Maintaining Good Connectivity in the Presence of Exterior Forces

We present a number of powerful local mechanisms for maintaining a dynamic swarm of robots with limited capabilities and information, in the presence of external forces and permanent node failures. We propose a set of local continuous algorithms that together produce a generalization of a Euclidean Steiner tree. At any stage, the resulting overall shape achieves a good compromise between local thickness, global connectivity, and flexibility to further continuous motion of the terminals. The resulting swarm behavior scales well, is robust against node failures, and performs close to the best known approximation bound for a corresponding centralized static optimization problem.

==> IEEE_Pins.txt <==
117489 SeoungKyou Lee
166362 Alexander Kröller
128045 Aaron Becker
166360 Sándor Fekete
107307 James McLurkin


==> experimental_results/README.txt <==
The *.log files are the raw files produced by the experiment binaries.

results.dat is just 'cat *.log' with a propper headline to label the columns.
It is the input for evaluation.R

evaluation.R aggregates the the results from results.dat into size_*.dat, performance_*.dat 
and surivors_*.dat which each contain the quartiles for each controller x failrate group.

Since the R output contains a silly headline it is commented out by an # for gnuplot

genchart.gnu is the gnuplot script to generate the actual charts, that are readable by latex.
The are written straight to the figures folder.

==> experimental_results/performance_0.dat <==
#"failrate" "controller" "0%" "25%" "50%" "75%" "100%"
"1" 0 0 0.0297048621553885 0.0655743890977444 0.0765592658730159 0.0965595426065163 0.141981342940685
"2" 5e-06 0 0.027670276371308 0.0677226013639226 0.080625956123681 0.0973995604804422 0.134897442602041
"3" 1e-05 0 0.0275648465473146 0.0699994061061616 0.0792739359534609 0.0978250482912456 0.139218940789474
"4" 2e-05 0 0.0313835175438597 0.0710067426787651 0.0824462721254023 0.0927249521501463 0.137467000448029
"5" 3e-05 0 0.0289150555555556 0.0695601271344397 0.0854225768093513 0.105081354423674 0.163238263487476
"6" 4e-05 0 0.0275970967741935 0.0703375878592587 0.0805686002935421 0.0958981210851142 0.140952743256262
"7" 5e-05 0 0.0235553046594982 0.0708291688322418 0.0840128705485492 0.0948243140555663 0.148115198537095
"8" 6e-05 0 0.0332507966764418 0.074244082459694 0.0860206217948718 0.100412146572827 0.148860113268608
"9" 7e-05 0 0.0264486397400186 0.0742693973882413 0.0895414864950713 0.101789298797469 0.140467712314225
"10" 8e-05 0 0.0321450600600601 0.0733774933260085 0.0840721791140569 0.0986274254499484 0.135232801238739
"11" 9e-05 0 0.0378596352502662 0.0761324533787678 0.0854939793255211 0.102236481202896 0.165405582655827
"12" 1e-04 0 0.0273206189788054 0.076542174264124 0.0903486363897259 0.104913924185135 0.145850623003195
"13" 0.00011 0 0.0391851624737946 0.0764227372929132 0.0931204081911992 0.104206763339464 0.189783110532407
"14" 0.00012 0 0.0368980445544555 0.0779245520489549 0.0894660840071824 0.105593727587122 0.151582518726592
"15" 0.00013 0 0.0397187934904602 0.0745813792005289 0.0881069029015647 0.112031046778567 0.172914432692308


==> experimental_results/performance_1.dat <==
#"failrate" "controller" "0%" "25%" "50%" "75%" "100%"
"16" 0 1 0.175736952798663 0.275283668024227 0.304461998746867 0.339820872493734 0.467327249373434
"17" 5e-06 1 0.154698040976059 0.257198057456541 0.282454929305556 0.325062590521944 0.46856439373297
"18" 1e-05 1 0.113157659722222 0.240906232832872 0.278584299706351 0.311535532776969 0.396713057889823
"19" 2e-05 1 0.127184049111808 0.217174677702434 0.260477723663784 0.304052838855422 0.389894673353909
"20" 3e-05 1 0.0945810416666667 0.214595676616915 0.259947901075661 0.297959145338364 0.428136235431235
"21" 4e-05 1 0.123436447368421 0.205055223962901 0.239125823562706 0.274560692608173 0.348588557585825
"22" 5e-05 1 0.129067582051282 0.208759300671812 0.242478626867884 0.272950115996272 0.399700006127451
"23" 6e-05 1 0.130735102201258 0.201531950088432 0.239129616478346 0.265849982174992 0.336890575163399
"24" 7e-05 1 0.110588261245675 0.19860484658825 0.233436879901961 0.27411162932009 0.369701853741497
"25" 8e-05 1 0.127160674603175 0.205121745822654 0.239810075802034 0.273239969535697 0.35618672489083
"26" 9e-05 1 0.113781681415929 0.194326012662243 0.234185671055007 0.268942203166951 0.356290766192733
"27" 1e-04 1 0.130644233682984 0.202006771403797 0.226565270440252 0.262002385670732 0.340196735159817
"28" 0.00011 1 0.09319197875166 0.193353507983912 0.230615082565867 0.255902253366596 0.358544242063492
"29" 0.00012 1 0.105745997076023 0.199201577116271 0.232497483574875 0.26612434348603 0.329065106544901
"30" 0.00013 1 0.120569005376344 0.202787476762445 0.243052524842599 0.276453806710025 0.422515436300175


==> experimental_results/performance_3.dat <==
#"failrate" "controller" "0%" "25%" "50%" "75%" "100%"
"31" 0 3 0.217063381370092 0.280242823203843 0.321931656223893 0.342185945071011 0.399404795321637
"32" 5e-06 3 0.0818611097046413 0.272619584516037 0.302439207801913 0.336807290829154 0.40425196969697
"33" 1e-05 3 0.192956898762157 0.264235586656822 0.292403035119048 0.326503376390313 0.443299524469067
"34" 2e-05 3 0.191755305836139 0.267420844676219 0.291161489963271 0.322862837663473 0.401420634920635
"35" 3e-05 3 0.198712105392157 0.261551186982986 0.293235267507139 0.326237546120242 0.404186353135314
"36" 4e-05 3 0.164929726368159 0.268143656658593 0.287631816382301 0.318936314958391 0.376266283454988
"37" 5e-05 3 0.209093817640693 0.264591421088253 0.291528830787268 0.311733514899249 0.389043741956242
"38" 6e-05 3 0.176131725788288 0.260169320209385 0.291027218403489 0.313269639446736 0.363287255859375
"39" 7e-05 3 0.157423386923901 0.264752476797188 0.290976482759057 0.312218087823276 0.355276009142053
"40" 8e-05 3 0.201031301369863 0.259025891414033 0.278965984837816 0.297468080776571 0.392967255509642
"41" 9e-05 3 0.122835476992144 0.250486461489899 0.27823275344825 0.310074973823558 0.38516822775264
"42" 1e-04 3 0.111877670454545 0.249174697827459 0.289768936409955 0.310175303180513 0.387834583333333
"43" 0.00011 3 0.166035324858757 0.261407388069514 0.287774684317494 0.315452546191118 0.40082346185738
"44" 0.00012 3 0.159916126760563 0.251280800222151 0.279343966244962 0.316411439000415 0.44622313559322
"45" 0.00013 3 0.123741784037559 0.249417718792825 0.275737121039159 0.301242964199029 0.368968857388316


==> experimental_results/results.dat <==
"failrate" "maxUpscalingSpeed" "controller" "steinertree_length" "num_steinerpoints" "runtime" "num_remaining_robots" "pdfPath"
0.000110 0.001000 0 36.077145 1 3141 298 "0_1.1E-4_23298138.pdf"
0.000110 0.001000 1 62.379162 2 4862 240 "1_1.1E-4_84229036.pdf"
0.000110 0.001000 3 62.947639 2 4092 250 "3_1.1E-4_14156665.pdf"
0.000110 0.001000 0 26.798912 2 1786 319 "0_1.1E-4_91681295.pdf"
0.000110 0.001000 1 80.953140 1 6094 213 "1_1.1E-4_67369296.pdf"
0.000110 0.001000 3 60.852444 2 4299 258 "3_1.1E-4_96296847.pdf"
0.000110 0.001000 0 47.026638 1 2696 284 "0_1.1E-4_51954707.pdf"
0.000110 0.001000 1 49.133011 1 2862 304 "1_1.1E-4_11678329.pdf"
0.000110 0.001000 3 80.462540 1 5416 229 "3_1.1E-4_29879448.pdf"
0.000110 0.001000 0 14.953058 1 2147 318 "0_1.1E-4_12644976.pdf"
0.000110 0.001000 1 41.274139 0 6898 196 "1_1.1E-4_90531284.pdf"
0.000110 0.001000 3 54.409061 0 9200 157 "3_1.1E-4_23496322.pdf"
0.000110 0.001000 0 28.831724 1 2358 330 "0_1.1E-4_30099439.pdf"
0.000110 0.001000 1 40.960274 1 3738 280 "1_1.1E-4_12292965.pdf"
0.000110 0.001000 3 72.951836 1 6375 210 "3_1.1E-4_27047200.pdf"
0.000110 0.001000 0 39.699036 1 3039 280 "0_1.1E-4_10857144.pdf"
0.000110 0.001000 1 78.482697 2 5767 224 "1_1.1E-4_67535225.pdf"
0.000110 0.001000 3 70.307945 3 4388 263 "3_1.1E-4_85509194.pdf"
0.000110 0.001000 0 35.659435 2 2614 310 "0_1.1E-4_26446052.pdf"
0.000110 0.001000 1 77.616821 2 4441 233 "1_1.1E-4_45555242.pdf"
0.000110 0.001000 3 79.872955 1 4573 238 "3_1.1E-4_58189022.pdf"
0.000110 0.001000 0 26.580677 0 1818 337 "0_1.1E-4_92932563.pdf"
0.000110 0.001000 1 71.423676 1 5058 227 "1_1.1E-4_81499359.pdf"
0.000110 0.001000 3 82.337547 1 6042 227 "3_1.1E-4_81003887.pdf"
0.000110 0.001000 0 45.006363 2 2268 314 "0_1.1E-4_37539602.pdf"
0.000110 0.001000 1 66.444420 2 3607 291 "1_1.1E-4_66450839.pdf"
0.000110 0.001000 3 87.544037 2 5178 235 "3_1.1E-4_11745806.pdf"
0.000110 0.001000 0 37.513386 1 2153 308 "0_1.1E-4_28582230.pdf"
0.000110 0.001000 1 69.855385 1 4077 269 "1_1.1E-4_93228984.pdf"
0.000110 0.001000 3 81.643585 1 4716 243 "3_1.1E-4_99296178.pdf"
0.000110 0.001000 0 36.895164 1 2171 311 "0_1.1E-4_31646053.pdf"
0.000110 0.001000 1 63.765602 2 3774 274 "1_1.1E-4_67989019.pdf"
0.000110 0.001000 3 96.678619 2 6027 201 "3_1.1E-4_88598866.pdf"
0.000110 0.001000 0 47.173145 1 3044 294 "0_1.1E-4_62742086.pdf"
0.000110 0.001000 1 50.944492 1 3579 259 "1_1.1E-4_31385550.pdf"
0.000110 0.001000 3 70.273849 1 6496 205 "3_1.1E-4_75817144.pdf"
0.000110 0.001000 0 28.891321 2 1482 348 "0_1.1E-4_21099006.pdf"
0.000110 0.001000 1 70.139275 0 4999 244 "1_1.1E-4_46344776.pdf"
0.000110 0.001000 3 70.315063 0 4736 234 "3_1.1E-4_39894764.pdf"
0.000110 0.001000 0 27.514904 1 1720 331 "0_1.1E-4_97773968.pdf"
0.000110 0.001000 1 39.934021 1 2845 285 "1_1.1E-4_80456230.pdf"
0.000110 0.001000 3 74.273277 0 6080 214 "3_1.1E-4_16385869.pdf"
0.000110 0.001000 0 33.087509 2 2093 323 "0_1.1E-4_29692526.pdf"
0.000110 0.001000 1 59.905174 1 6514 178 "1_1.1E-4_88753692.pdf"
0.000110 0.001000 3 88.685547 3 6170 206 "3_1.1E-4_50605863.pdf"
0.000110 0.001000 0 39.308212 2 2048 320 "0_1.1E-4_45591258.pdf"
0.000110 0.001000 1 74.000221 1 4637 243 "1_1.1E-4_45668266.pdf"
0.000110 0.001000 3 91.025345 1 5600 222 "3_1.1E-4_91028108.pdf"
0.000110 0.001000 0 31.897583 1 1997 323 "0_1.1E-4_52720124.pdf"
0.000110 0.001000 1 51.123875 2 3362 278 "1_1.1E-4_8373686.pdf"
0.000110 0.001000 3 74.768456 2 5828 226 "3_1.1E-4_21792958.pdf"
0.000110 0.001000 0 38.104763 1 3988 265 "0_1.1E-4_43584250.pdf"
0.000110 0.001000 1 55.301834 0 5166 232 "1_1.1E-4_73989361.pdf"
0.000110 0.001000 3 60.420471 0 5782 201 "3_1.1E-4_68908893.pdf"
0.000110 0.001000 0 29.092373 2 2222 317 "0_1.1E-4_30437007.pdf"
0.000110 0.001000 1 66.964554 3 4643 247 "1_1.1E-4_50855861.pdf"
0.000110 0.001000 3 74.989449 3 4961 243 "3_1.1E-4_36328142.pdf"
0.000110 0.001000 0 39.217831 3 2118 306 "0_1.1E-4_71789135.pdf"
0.000110 0.001000 1 57.263565 3 3672 259 "1_1.1E-4_48110085.pdf"
0.000110 0.001000 3 84.464165 3 5500 212 "3_1.1E-4_96116810.pdf"
0.000110 0.001000 0 38.556499 2 1911 318 "0_1.1E-4_49046932.pdf"
0.000110 0.001000 1 74.256508 2 4843 248 "1_1.1E-4_63488336.pdf"
0.000110 0.001000 3 83.885048 2 5048 245 "3_1.1E-4_46471892.pdf"
0.000110 0.001000 0 29.296745 2 1279 347 "0_1.1E-4_82575127.pdf"
0.000110 0.001000 1 74.224739 2 4635 254 "1_1.1E-4_72319725.pdf"
0.000110 0.001000 3 87.078117 1 5514 228 "3_1.1E-4_5686535.pdf"
0.000110 0.001000 0 39.459732 2 2346 311 "0_1.1E-4_13517046.pdf"
0.000110 0.001000 1 59.932652 1 4054 267 "1_1.1E-4_51366370.pdf"
0.000110 0.001000 3 84.165909 2 6082 215 "3_1.1E-4_33542466.pdf"
0.000110 0.001000 0 32.942863 2 2606 302 "0_1.1E-4_74679118.pdf"
0.000110 0.001000 1 52.335854 2 4466 243 "1_1.1E-4_68458438.pdf"
0.000110 0.001000 3 57.994415 1 4545 240 "3_1.1E-4_1276652.pdf"
0.000110 0.001000 0 38.542114 3 1699 324 "0_1.1E-4_71325770.pdf"
0.000110 0.001000 1 73.625595 3 3964 259 "1_1.1E-4_64827541.pdf"
0.000110 0.001000 3 78.514923 3 4144 250 "3_1.1E-4_74447416.pdf"
0.000110 0.001000 0 41.165108 1 2940 290 "0_1.1E-4_25688088.pdf"
0.000110 0.001000 1 57.526501 2 3580 275 "1_1.1E-4_75856508.pdf"
0.000110 0.001000 3 70.519562 0 4463 241 "3_1.1E-4_48464928.pdf"
0.000110 0.001000 0 29.056654 2 1969 332 "0_1.1E-4_26255755.pdf"
0.000110 0.001000 1 52.285549 2 4208 260 "1_1.1E-4_69165803.pdf"
0.000110 0.001000 3 82.911339 2 6024 231 "3_1.1E-4_71864303.pdf"
0.000110 0.001000 0 27.432905 2 1963 328 "0_1.1E-4_71643592.pdf"
0.000110 0.001000 1 71.128456 1 5144 234 "1_1.1E-4_41843089.pdf"
0.000110 0.001000 3 83.358025 0 5929 205 "3_1.1E-4_57187673.pdf"
0.000110 0.001000 0 33.291214 3 2277 317 "0_1.1E-4_70710721.pdf"
0.000110 0.001000 1 66.935135 1 4548 241 "1_1.1E-4_52612209.pdf"
0.000110 0.001000 3 77.741951 1 5237 224 "3_1.1E-4_63560151.pdf"
0.000110 0.001000 0 39.429474 3 1615 335 "0_1.1E-4_81409566.pdf"
0.000110 0.001000 1 86.959938 3 4405 245 "1_1.1E-4_34674972.pdf"
0.000110 0.001000 3 80.465424 3 3903 270 "3_1.1E-4_52345110.pdf"
0.000110 0.001000 0 35.202133 0 1854 338 "0_1.1E-4_26718589.pdf"
0.000110 0.001000 1 67.831314 0 4287 246 "1_1.1E-4_5125055.pdf"
0.000110 0.001000 3 74.954041 0 4809 242 "3_1.1E-4_43249139.pdf"
0.000110 0.001000 0 23.971621 0 1748 339 "0_1.1E-4_31784331.pdf"
0.000110 0.001000 1 63.296883 1 5347 224 "1_1.1E-4_84088300.pdf"
0.000110 0.001000 3 68.909035 1 5622 216 "3_1.1E-4_63161059.pdf"
0.000110 0.001000 0 30.246513 3 1783 343 "0_1.1E-4_46060326.pdf"
0.000110 0.001000 1 61.150124 2 4595 243 "1_1.1E-4_91627476.pdf"
0.000110 0.001000 3 68.724785 2 5298 215 "3_1.1E-4_32670948.pdf"
0.000110 0.001000 0 26.240246 1 2769 310 "0_1.1E-4_14028099.pdf"
0.000110 0.001000 1 59.383282 1 5246 224 "1_1.1E-4_27979867.pdf"
0.000110 0.001000 3 64.477234 1 5973 203 "3_1.1E-4_54905298.pdf"
0.000110 0.001000 0 35.423859 1 1609 332 "0_1.1E-4_75356833.pdf"
0.000110 0.001000 1 73.422173 2 4004 259 "1_1.1E-4_43172230.pdf"
0.000110 0.001000 3 86.730354 2 4978 240 "3_1.1E-4_22327653.pdf"
0.000110 0.001000 0 38.674545 3 2592 309 "0_1.1E-4_73621672.pdf"
0.000110 0.001000 1 81.056396 2 4775 252 "1_1.1E-4_94921223.pdf"
0.000110 0.001000 3 78.443283 2 4615 235 "3_1.1E-4_60348480.pdf"
0.000110 0.001000 0 37.031296 2 2479 322 "0_1.1E-4_60381924.pdf"
0.000110 0.001000 1 75.374779 3 4924 242 "1_1.1E-4_99305105.pdf"
0.000110 0.001000 3 73.267113 3 4253 246 "3_1.1E-4_3316759.pdf"
0.000110 0.001000 0 35.023640 2 2664 301 "0_1.1E-4_54895934.pdf"
0.000110 0.001000 1 70.582741 1 4778 247 "1_1.1E-4_8359245.pdf"
0.000110 0.001000 3 81.785973 2 5358 237 "3_1.1E-4_88379626.pdf"
0.000110 0.001000 0 44.795166 2 1955 328 "0_1.1E-4_34619948.pdf"
0.000110 0.001000 1 81.335907 2 4291 267 "1_1.1E-4_86872096.pdf"
0.000110 0.001000 3 77.748505 1 4092 246 "3_1.1E-4_19076035.pdf"
0.000110 0.001000 0 24.310246 1 2310 310 "0_1.1E-4_79670555.pdf"
0.000110 0.001000 1 59.084724 0 5133 244 "1_1.1E-4_7952709.pdf"
0.000110 0.001000 3 74.284561 0 6554 183 "3_1.1E-4_42716543.pdf"
0.000110 0.001000 0 17.967703 1 1636 336 "0_1.1E-4_35229332.pdf"
0.000110 0.001000 1 28.069424 1 4057 251 "1_1.1E-4_64979678.pdf"
0.000110 0.001000 3 49.855427 1 6925 189 "3_1.1E-4_16122992.pdf"
0.000110 0.001000 0 32.327469 1 1842 332 "0_1.1E-4_14104572.pdf"
0.000110 0.001000 1 74.976349 1 5127 250 "1_1.1E-4_58176427.pdf"
0.000110 0.001000 3 80.263504 1 5831 212 "3_1.1E-4_8820005.pdf"
0.000110 0.001000 0 26.343382 1 1478 343 "0_1.1E-4_94615282.pdf"
0.000110 0.001000 1 48.518929 1 3526 283 "1_1.1E-4_52795043.pdf"
0.000110 0.001000 3 76.498032 1 6423 196 "3_1.1E-4_64219678.pdf"
0.000110 0.001000 0 31.967758 2 1409 343 "0_1.1E-4_27894826.pdf"
0.000110 0.001000 1 80.397667 2 4768 240 "1_1.1E-4_8583676.pdf"
0.000110 0.001000 3 76.454124 2 4510 240 "3_1.1E-4_77679884.pdf"
0.000110 0.001000 0 15.336163 2 2574 287 "0_1.1E-4_29349364.pdf"
0.000110 0.001000 1 35.868767 0 8509 169 "1_1.1E-4_73421747.pdf"
0.000110 0.001000 3 35.265903 1 7867 177 "3_1.1E-4_51467224.pdf"
0.000110 0.001000 0 36.931938 0 3811 262 "0_1.1E-4_90489695.pdf"
0.000110 0.001000 1 66.097664 1 5060 219 "1_1.1E-4_35594201.pdf"
0.000110 0.001000 3 77.474487 1 5926 194 "3_1.1E-4_63563512.pdf"
0.000110 0.001000 0 37.743950 2 2045 311 "0_1.1E-4_35803336.pdf"
0.000110 0.001000 1 75.461403 3 4724 255 "1_1.1E-4_67127566.pdf"
0.000110 0.001000 3 90.085632 2 5463 217 "3_1.1E-4_94626529.pdf"
0.000110 0.001000 0 27.085800 2 2453 311 "0_1.1E-4_11148148.pdf"
0.000110 0.001000 1 66.359779 0 5754 206 "1_1.1E-4_28691783.pdf"
0.000110 0.001000 3 61.014683 0 5196 223 "3_1.1E-4_80782563.pdf"
0.000110 0.001000 0 29.039291 2 1764 334 "0_1.1E-4_52805858.pdf"
0.000110 0.001000 1 71.821075 2 5249 235 "1_1.1E-4_43861793.pdf"
0.000110 0.001000 3 69.291115 1 4822 245 "3_1.1E-4_69740133.pdf"
0.000110 0.001000 0 43.243832 1 2684 302 "0_1.1E-4_37263388.pdf"
0.000110 0.001000 1 81.312683 2 4486 254 "1_1.1E-4_46946810.pdf"
0.000110 0.001000 3 62.695736 2 3428 262 "3_1.1E-4_80959021.pdf"
0.000110 0.001000 0 32.300533 2 2622 303 "0_1.1E-4_78443300.pdf"
0.000110 0.001000 1 63.136005 2 4506 237 "1_1.1E-4_21482023.pdf"
0.000110 0.001000 3 85.004471 1 6250 202 "3_1.1E-4_48630389.pdf"
0.000110 0.001000 0 32.374622 1 2159 319 "0_1.1E-4_35859825.pdf"
0.000110 0.001000 1 84.209312 1 4358 258 "1_1.1E-4_86653899.pdf"
0.000110 0.001000 3 103.685806 3 5204 238 "3_1.1E-4_12980895.pdf"
0.000110 0.001000 0 38.845619 2 2499 316 "0_1.1E-4_27270040.pdf"
0.000110 0.001000 1 82.563187 1 5643 227 "1_1.1E-4_71250336.pdf"
0.000110 0.001000 3 81.704262 1 5708 215 "3_1.1E-4_99031880.pdf"
0.000110 0.001000 0 36.206917 2 2229 313 "0_1.1E-4_96424538.pdf"
0.000110 0.001000 1 71.100838 2 4006 285 "1_1.1E-4_32340770.pdf"
0.000110 0.001000 3 81.116180 2 4597 248 "3_1.1E-4_96479879.pdf"
0.000110 0.001000 0 37.957829 1 2685 306 "0_1.1E-4_8303275.pdf"
0.000110 0.001000 1 55.234097 0 3886 255 "1_1.1E-4_77711482.pdf"
0.000110 0.001000 3 83.966560 0 5588 224 "3_1.1E-4_81073570.pdf"
0.000110 0.001000 0 35.967094 2 2054 315 "0_1.1E-4_3162725.pdf"
0.000110 0.001000 1 92.904785 3 5169 218 "1_1.1E-4_83453567.pdf"
0.000110 0.001000 3 79.661964 3 4215 254 "3_1.1E-4_1038361.pdf"
0.000110 0.001000 0 35.967365 2 2114 327 "0_1.1E-4_20171064.pdf"
0.000110 0.001000 1 68.653580 1 5188 208 "1_1.1E-4_65331677.pdf"
0.000110 0.001000 3 91.588951 2 6020 234 "3_1.1E-4_69176279.pdf"
0.000110 0.001000 0 65.589043 2 3476 288 "0_1.1E-4_54245373.pdf"
0.000110 0.001000 1 85.738678 2 4549 246 "1_1.1E-4_28650817.pdf"
0.000110 0.001000 3 92.738281 2 4883 245 "3_1.1E-4_34736064.pdf"
0.000110 0.001000 0 44.870739 2 2387 333 "0_1.1E-4_232859.pdf"
0.000110 0.001000 1 65.728439 3 3857 251 "1_1.1E-4_39285606.pdf"
0.000110 0.001000 3 82.781471 3 4649 235 "3_1.1E-4_35335596.pdf"
0.000110 0.001000 0 30.481646 3 1899 330 "0_1.1E-4_98825827.pdf"
0.000110 0.001000 1 76.311707 2 5476 221 "1_1.1E-4_75218435.pdf"
0.000110 0.001000 3 85.858383 3 6204 220 "3_1.1E-4_63261913.pdf"
0.000110 0.001000 0 41.947865 2 2071 320 "0_1.1E-4_7511285.pdf"
0.000110 0.001000 1 57.854504 3 3643 262 "1_1.1E-4_24331025.pdf"
0.000110 0.001000 3 80.383095 3 4748 248 "3_1.1E-4_68964194.pdf"
0.000110 0.001000 0 37.513172 2 1858 330 "0_1.1E-4_38315850.pdf"
0.000110 0.001000 1 57.057896 1 3427 273 "1_1.1E-4_57479025.pdf"
0.000110 0.001000 3 78.554832 2 4583 244 "3_1.1E-4_61396229.pdf"
0.000110 0.001000 0 34.425323 2 2082 323 "0_1.1E-4_65253960.pdf"
0.000110 0.001000 1 56.468983 2 3298 268 "1_1.1E-4_46567758.pdf"
0.000110 0.001000 3 90.737633 1 5626 227 "3_1.1E-4_60808931.pdf"
0.000110 0.001000 0 32.551949 1 1309 348 "0_1.1E-4_39276325.pdf"
0.000110 0.001000 1 65.820488 0 3488 275 "1_1.1E-4_45711614.pdf"
0.000110 0.001000 3 79.439697 1 4395 248 "3_1.1E-4_37733899.pdf"
0.000110 0.001000 0 36.003445 2 2343 313 "0_1.1E-4_90304852.pdf"
0.000110 0.001000 1 90.353149 2 5098 210 "1_1.1E-4_26321049.pdf"
0.000110 0.001000 3 86.962234 3 4840 239 "3_1.1E-4_52860553.pdf"
0.000110 0.001000 0 44.883011 1 3451 277 "0_1.1E-4_645474.pdf"
0.000110 0.001000 1 75.044693 2 5259 214 "1_1.1E-4_39930143.pdf"
0.000110 0.001000 3 76.670769 2 5513 214 "3_1.1E-4_38989011.pdf"
0.000110 0.001000 0 49.622490 2 2530 316 "0_1.1E-4_96785549.pdf"
0.000110 0.001000 1 51.109066 2 3859 255 "1_1.1E-4_64545913.pdf"
0.000110 0.001000 3 80.536263 1 4369 244 "3_1.1E-4_26245953.pdf"
0.000110 0.001000 0 38.466846 1 1837 316 "0_1.1E-4_64746570.pdf"
0.000110 0.001000 1 73.637955 2 4480 247 "1_1.1E-4_92066764.pdf"
0.000110 0.001000 3 95.912209 2 5579 221 "3_1.1E-4_8458980.pdf"
0.000110 0.001000 0 35.373066 1 2031 323 "0_1.1E-4_33708228.pdf"
0.000110 0.001000 1 63.875668 3 3322 281 "1_1.1E-4_12146847.pdf"
0.000110 0.001000 3 79.132637 2 4602 251 "3_1.1E-4_96826985.pdf"
0.000110 0.001000 0 47.242294 3 2902 290 "0_1.1E-4_26859675.pdf"
0.000110 0.001000 1 70.255409 3 4830 237 "1_1.1E-4_44282394.pdf"
0.000110 0.001000 3 65.658730 2 3739 257 "3_1.1E-4_76546302.pdf"
0.000110 0.001000 0 37.435226 3 2286 329 "0_1.1E-4_23449548.pdf"
0.000110 0.001000 1 73.757462 3 4667 257 "1_1.1E-4_61090963.pdf"
0.000110 0.001000 3 74.376251 3 4610 228 "3_1.1E-4_4387925.pdf"
0.000110 0.001000 0 39.768005 2 1723 321 "0_1.1E-4_30384838.pdf"
0.000110 0.001000 1 89.285484 3 4670 239 "1_1.1E-4_69076912.pdf"
0.000110 0.001000 3 84.584961 2 4901 226 "3_1.1E-4_58379412.pdf"
0.000110 0.001000 0 35.391953 1 2085 319 "0_1.1E-4_33269570.pdf"
0.000110 0.001000 1 77.103600 3 5544 203 "1_1.1E-4_86651433.pdf"
0.000110 0.001000 3 81.912537 3 5986 218 "3_1.1E-4_5269822.pdf"
0.000110 0.001000 0 32.190937 1 2512 296 "0_1.1E-4_28048426.pdf"
0.000110 0.001000 1 46.584682 1 3615 265 "1_1.1E-4_80872534.pdf"
0.000110 0.001000 3 74.014816 0 5512 211 "3_1.1E-4_55125676.pdf"
0.000110 0.001000 0 39.989471 2 3014 305 "0_1.1E-4_31641459.pdf"
0.000110 0.001000 1 56.440472 1 5562 224 "1_1.1E-4_54154277.pdf"
0.000110 0.001000 3 59.355648 2 4687 254 "3_1.1E-4_17491897.pdf"
0.000110 0.001000 0 45.763107 2 2542 308 "0_1.1E-4_29360345.pdf"
0.000110 0.001000 1 82.506142 2 4673 250 "1_1.1E-4_84739827.pdf"
0.000110 0.001000 3 83.692978 2 4705 261 "3_1.1E-4_45758166.pdf"
0.000110 0.001000 0 31.020872 2 1579 339 "0_1.1E-4_94592171.pdf"
0.000110 0.001000 1 76.991028 2 4424 256 "1_1.1E-4_842755.pdf"
0.000110 0.001000 3 66.972076 2 3704 269 "3_1.1E-4_26924976.pdf"
0.000110 0.001000 0 39.777786 3 2343 312 "0_1.1E-4_47065941.pdf"
0.000110 0.001000 1 66.618591 2 4290 253 "1_1.1E-4_29293824.pdf"
0.000110 0.001000 3 85.839928 3 5617 212 "3_1.1E-4_88996777.pdf"
0.000110 0.001000 0 32.292732 2 2145 326 "0_1.1E-4_52881494.pdf"
0.000110 0.001000 1 59.617393 2 4616 230 "1_1.1E-4_47903965.pdf"
0.000110 0.001000 3 64.734276 2 5263 217 "3_1.1E-4_56071532.pdf"
0.000110 0.001000 0 36.776047 1 2982 285 "0_1.1E-4_17788788.pdf"
0.000110 0.001000 1 65.819618 0 3949 250 "1_1.1E-4_26078250.pdf"
0.000110 0.001000 3 78.735390 1 4883 250 "3_1.1E-4_71341207.pdf"
0.000110 0.001000 0 35.846424 1 2394 299 "0_1.1E-4_64780759.pdf"
0.000110 0.001000 1 62.056496 1 4802 256 "1_1.1E-4_55477877.pdf"
0.000110 0.001000 3 84.095436 1 6671 184 "3_1.1E-4_59346665.pdf"
0.000110 0.001000 0 31.241772 1 2353 323 "0_1.1E-4_83075260.pdf"
0.000110 0.001000 1 61.363220 1 5020 232 "1_1.1E-4_59851358.pdf"
0.000110 0.001000 3 74.684586 1 6480 200 "3_1.1E-4_22138970.pdf"
0.000110 0.001000 0 37.495480 3 2137 322 "0_1.1E-4_76552666.pdf"
0.000110 0.001000 1 66.387321 2 4560 244 "1_1.1E-4_32689253.pdf"
0.000110 0.001000 3 71.015320 2 4927 233 "3_1.1E-4_17274912.pdf"
0.000110 0.001000 0 28.362112 2 1644 339 "0_1.1E-4_28808249.pdf"
0.000110 0.001000 1 71.422020 2 4311 236 "1_1.1E-4_49497527.pdf"
0.000110 0.001000 3 82.191643 2 4836 262 "3_1.1E-4_60010989.pdf"
0.000110 0.001000 0 35.225777 1 2267 313 "0_1.1E-4_77431381.pdf"
0.000110 0.001000 1 69.236931 1 4930 238 "1_1.1E-4_91390421.pdf"
0.000110 0.001000 3 74.898575 1 5537 212 "3_1.1E-4_219695.pdf"
0.000110 0.001000 0 25.856573 1 1969 319 "0_1.1E-4_10451978.pdf"
0.000110 0.001000 1 61.460773 1 5025 248 "1_1.1E-4_6317826.pdf"
0.000110 0.001000 3 59.512508 1 4813 246 "3_1.1E-4_98484501.pdf"
0.000110 0.001000 0 32.760967 3 2430 307 "0_1.1E-4_37655308.pdf"
0.000110 0.001000 1 63.925461 2 5239 211 "1_1.1E-4_9410166.pdf"
0.000110 0.001000 3 76.871513 2 6400 191 "3_1.1E-4_47815222.pdf"
0.000110 0.001000 0 34.604729 1 2879 313 "0_1.1E-4_93236291.pdf"
0.000110 0.001000 1 66.897141 1 5864 220 "1_1.1E-4_92105482.pdf"
0.000110 0.001000 3 76.170998 0 6848 195 "3_1.1E-4_4099140.pdf"
0.000110 0.001000 0 28.153627 1 1681 344 "0_1.1E-4_28924330.pdf"
0.000110 0.001000 1 64.607964 2 4677 239 "1_1.1E-4_77043743.pdf"
0.000110 0.001000 3 92.571808 2 6406 216 "3_1.1E-4_92230933.pdf"
0.000110 0.001000 0 36.431995 2 2074 310 "0_1.1E-4_85709398.pdf"
0.000110 0.001000 1 85.138046 2 4943 241 "1_1.1E-4_5454355.pdf"
0.000110 0.001000 3 97.380951 2 5644 221 "3_1.1E-4_25238383.pdf"
0.000110 0.001000 0 22.334135 0 3033 291 "0_1.1E-4_64623046.pdf"
0.000110 0.001000 1 48.461990 1 6233 208 "1_1.1E-4_85044230.pdf"
0.000110 0.001000 3 60.693348 0 8120 175 "3_1.1E-4_48457243.pdf"
0.000110 0.001000 0 35.205784 1 1606 345 "0_1.1E-4_94951990.pdf"
0.000110 0.001000 1 69.582985 1 3886 250 "1_1.1E-4_94638096.pdf"
0.000110 0.001000 3 82.726028 1 4800 235 "3_1.1E-4_80577745.pdf"
0.000110 0.001000 0 27.067934 0 3029 288 "0_1.1E-4_6564563.pdf"
0.000110 0.001000 1 52.194862 1 5475 227 "1_1.1E-4_27082684.pdf"
0.000110 0.001000 3 50.766712 1 5474 215 "3_1.1E-4_10317947.pdf"
0.000110 0.001000 0 40.253448 2 2467 322 "0_1.1E-4_24933511.pdf"
0.000110 0.001000 1 62.514736 2 3703 268 "1_1.1E-4_14926014.pdf"
0.000110 0.001000 3 86.083130 2 5204 234 "3_1.1E-4_1629415.pdf"
0.000110 0.001000 0 29.459984 2 2594 310 "0_1.1E-4_58423698.pdf"
0.000110 0.001000 1 56.526093 2 4526 230 "1_1.1E-4_13571616.pdf"
0.000110 0.001000 3 66.409279 2 5308 228 "3_1.1E-4_23544581.pdf"
0.000110 0.001000 0 44.087826 1 3471 286 "0_1.1E-4_85283074.pdf"
0.000110 0.001000 1 73.291740 0 5361 220 "1_1.1E-4_17011542.pdf"
0.000110 0.001000 3 75.453819 1 5591 217 "3_1.1E-4_35042724.pdf"
0.000110 0.001000 0 27.954264 1 2127 329 "0_1.1E-4_16311401.pdf"
0.000110 0.001000 1 51.053944 2 4773 246 "1_1.1E-4_40475170.pdf"
0.000110 0.001000 3 66.004013 2 6835 191 "3_1.1E-4_10448289.pdf"
0.000110 0.001000 0 20.712252 2 1533 337 "0_1.1E-4_80110703.pdf"
0.000110 0.001000 1 37.376324 1 4882 237 "1_1.1E-4_55509510.pdf"
0.000110 0.001000 3 64.986046 1 7785 193 "3_1.1E-4_31893015.pdf"
0.000110 0.001000 0 47.617393 2 2005 329 "0_1.1E-4_88402891.pdf"
0.000110 0.001000 1 90.943909 2 4321 264 "1_1.1E-4_77828107.pdf"
0.000110 0.001000 3 81.185448 2 3711 256 "3_1.1E-4_6507618.pdf"
0.000110 0.001000 0 40.178131 2 2241 311 "0_1.1E-4_22994451.pdf"
0.000110 0.001000 1 73.189217 3 4131 255 "1_1.1E-4_68948793.pdf"
0.000110 0.001000 3 85.497864 3 4753 241 "3_1.1E-4_2837017.pdf"
0.000000 0.001000 0 45.236439 2 4353 399 "0_0.0_88842233.pdf"
0.000000 0.001000 1 143.285446 1 10893 399 "1_0.0_76395802.pdf"
0.000000 0.001000 3 189.648026 1 13252 399 "3_0.0_73179295.pdf"
0.000000 0.001000 0 26.251020 2 1936 399 "0_0.0_55321265.pdf"
0.000000 0.001000 1 163.967789 1 12851 399 "1_0.0_24807444.pdf"
0.000000 0.001000 3 103.929947 2 7832 399 "3_0.0_44170477.pdf"
0.000000 0.001000 0 57.173275 1 3522 399 "0_0.0_47083524.pdf"
0.000000 0.001000 1 134.493301 2 9613 399 "1_0.0_91965237.pdf"
0.000000 0.001000 3 159.397324 1 11758 399 "3_0.0_89163582.pdf"
0.000000 0.001000 0 16.277634 0 2421 399 "0_0.0_36522247.pdf"
0.000000 0.001000 1 107.948288 0 19757 399 "1_0.0_84656644.pdf"
0.000000 0.001000 3 139.431763 0 24974 399 "3_0.0_4870963.pdf"
0.000000 0.001000 0 30.539898 1 2397 399 "0_0.0_91999786.pdf"
0.000000 0.001000 1 159.483551 1 15576 399 "1_0.0_46285666.pdf"
0.000000 0.001000 3 153.954514 1 14178 399 "3_0.0_38549236.pdf"
0.000000 0.001000 0 29.079706 2 2350 399 "0_0.0_80080045.pdf"
0.000000 0.001000 1 148.776703 3 9772 399 "1_0.0_51976969.pdf"
0.000000 0.001000 3 166.101425 3 10898 399 "3_0.0_75092590.pdf"
0.000000 0.001000 0 51.772240 1 3984 399 "0_0.0_74920505.pdf"
0.000000 0.001000 1 132.895004 1 8235 399 "1_0.0_57882237.pdf"
0.000000 0.001000 3 162.833817 2 9546 399 "3_0.0_58708812.pdf"
0.000000 0.001000 0 37.998741 2 2980 399 "0_0.0_49263685.pdf"
0.000000 0.001000 1 145.215057 1 11140 399 "1_0.0_26392024.pdf"
0.000000 0.001000 3 126.009216 1 9570 399 "3_0.0_51814453.pdf"
0.000000 0.001000 0 36.295811 2 1557 399 "0_0.0_75896700.pdf"
0.000000 0.001000 1 155.288895 2 9790 399 "1_0.0_27945188.pdf"
0.000000 0.001000 3 142.819473 2 9081 399 "3_0.0_4121591.pdf"
0.000000 0.001000 0 43.714245 2 2259 399 "0_0.0_33565730.pdf"
0.000000 0.001000 1 130.131332 1 9564 399 "1_0.0_81506218.pdf"
0.000000 0.001000 3 145.227493 1 8769 399 "3_0.0_11610826.pdf"
0.000000 0.001000 0 43.128365 2 2337 399 "0_0.0_40604329.pdf"
0.000000 0.001000 1 135.309189 2 8609 399 "1_0.0_27112679.pdf"
0.000000 0.001000 3 185.182419 2 12089 399 "3_0.0_80764430.pdf"
0.000000 0.001000 0 64.724686 1 4405 399 "0_0.0_9604560.pdf"
0.000000 0.001000 1 124.827095 1 9385 399 "1_0.0_80448357.pdf"
0.000000 0.001000 3 130.113495 1 9445 399 "3_0.0_80767694.pdf"
0.000000 0.001000 0 29.630713 2 1571 399 "0_0.0_60784826.pdf"
0.000000 0.001000 1 137.540207 0 9851 399 "1_0.0_48338215.pdf"
0.000000 0.001000 3 122.557030 0 8726 399 "3_0.0_51563417.pdf"
0.000000 0.001000 0 28.966478 1 2076 399 "0_0.0_86874199.pdf"
0.000000 0.001000 1 117.203964 0 10276 399 "1_0.0_1004834.pdf"
0.000000 0.001000 3 126.430107 0 10970 399 "3_0.0_191174.pdf"
0.000000 0.001000 0 28.951693 2 1839 399 "0_0.0_60946719.pdf"
0.000000 0.001000 1 125.200768 1 14006 399 "1_0.0_89487072.pdf"
0.000000 0.001000 3 165.809998 0 11880 399 "3_0.0_76076277.pdf"
0.000000 0.001000 0 44.980946 2 2440 399 "0_0.0_63437809.pdf"
0.000000 0.001000 1 135.617294 1 9041 399 "1_0.0_54646165.pdf"
0.000000 0.001000 3 164.683304 1 10830 399 "3_0.0_68862469.pdf"
0.000000 0.001000 0 34.687565 2 2228 399 "0_0.0_47937158.pdf"
0.000000 0.001000 1 144.175903 2 11492 399 "1_0.0_35047337.pdf"
0.000000 0.001000 3 133.783203 2 11136 399 "3_0.0_8197534.pdf"
0.000000 0.001000 0 31.413454 1 2539 399 "0_0.0_56966926.pdf"
0.000000 0.001000 1 142.811295 0 14824 399 "1_0.0_81076841.pdf"
0.000000 0.001000 3 134.240494 0 13764 399 "3_0.0_53081294.pdf"
0.000000 0.001000 0 25.981602 3 1745 399 "0_0.0_2354738.pdf"
0.000000 0.001000 1 175.678040 2 13267 399 "1_0.0_78521887.pdf"
0.000000 0.001000 3 161.590790 3 11594 399 "3_0.0_74532851.pdf"
0.000000 0.001000 0 50.723328 2 3426 399 "0_0.0_71171893.pdf"
0.000000 0.001000 1 112.454544 3 7589 399 "1_0.0_86268274.pdf"
0.000000 0.001000 3 172.448120 3 12012 399 "3_0.0_72292387.pdf"
0.000000 0.001000 0 41.363068 2 2108 399 "0_0.0_23038141.pdf"
0.000000 0.001000 1 169.739319 2 11093 399 "1_0.0_47241227.pdf"
0.000000 0.001000 3 161.451096 2 10395 399 "3_0.0_60054665.pdf"
0.000000 0.001000 0 32.059532 1 2050 399 "0_0.0_55436165.pdf"
0.000000 0.001000 1 162.446121 0 11091 399 "1_0.0_85192855.pdf"
0.000000 0.001000 3 163.803848 0 11114 399 "3_0.0_60487226.pdf"
0.000000 0.001000 0 31.347708 2 1640 399 "0_0.0_3668707.pdf"
0.000000 0.001000 1 128.955566 0 9142 399 "1_0.0_85166213.pdf"
0.000000 0.001000 3 135.470016 0 9689 399 "3_0.0_67759833.pdf"
0.000000 0.001000 0 29.308023 2 2720 399 "0_0.0_88195719.pdf"
0.000000 0.001000 1 181.329529 0 15489 399 "1_0.0_51018611.pdf"
0.000000 0.001000 3 164.249939 0 13830 399 "3_0.0_47122921.pdf"
0.000000 0.001000 0 37.345257 1 2560 399 "0_0.0_22709546.pdf"
0.000000 0.001000 1 163.486572 2 10179 399 "1_0.0_82278846.pdf"
0.000000 0.001000 3 181.634735 3 10585 399 "3_0.0_45483354.pdf"
0.000000 0.001000 0 43.585789 1 2794 399 "0_0.0_46001038.pdf"
0.000000 0.001000 1 109.226250 0 7575 399 "1_0.0_63264842.pdf"
0.000000 0.001000 3 151.831940 0 10449 399 "3_0.0_10210590.pdf"
0.000000 0.001000 0 52.059036 2 4201 399 "0_0.0_50424350.pdf"
0.000000 0.001000 1 162.040680 1 15031 399 "1_0.0_5489979.pdf"
0.000000 0.001000 3 157.357941 2 12023 399 "3_0.0_30292910.pdf"
0.000000 0.001000 0 32.762489 2 4517 399 "0_0.0_59995582.pdf"
0.000000 0.001000 1 123.243088 0 8822 399 "1_0.0_93521373.pdf"
0.000000 0.001000 3 172.395309 0 12428 399 "3_0.0_44230062.pdf"
0.000000 0.001000 0 31.683125 3 1661 399 "0_0.0_58414563.pdf"
0.000000 0.001000 1 146.475403 1 14039 399 "1_0.0_68840483.pdf"
0.000000 0.001000 3 155.634567 1 11213 399 "3_0.0_29581539.pdf"
0.000000 0.001000 0 43.592018 3 1682 399 "0_0.0_61619566.pdf"
0.000000 0.001000 1 165.300812 3 9345 399 "1_0.0_24413768.pdf"
0.000000 0.001000 3 153.681107 3 8360 399 "3_0.0_58225443.pdf"
0.000000 0.001000 0 58.112415 0 3556 399 "0_0.0_29038494.pdf"
0.000000 0.001000 1 151.385696 3 11074 399 "1_0.0_37715928.pdf"
0.000000 0.001000 3 148.600967 0 10274 399 "3_0.0_83898729.pdf"
0.000000 0.001000 0 45.382732 1 4112 399 "0_0.0_42879340.pdf"
0.000000 0.001000 1 205.150360 0 17561 399 "1_0.0_6489144.pdf"
0.000000 0.001000 3 155.278809 1 13362 399 "3_0.0_57808790.pdf"
0.000000 0.001000 0 29.505461 2 1883 399 "0_0.0_79401557.pdf"
0.000000 0.001000 1 160.489456 1 13907 399 "1_0.0_46022095.pdf"
0.000000 0.001000 3 156.750534 2 13329 399 "3_0.0_41504396.pdf"
0.000000 0.001000 0 32.344353 2 3120 399 "0_0.0_21410425.pdf"
0.000000 0.001000 1 142.061813 0 14310 399 "1_0.0_6385307.pdf"
0.000000 0.001000 3 141.662491 1 13934 399 "3_0.0_48266093.pdf"
0.000000 0.001000 0 47.015007 2 2443 399 "0_0.0_35207901.pdf"
0.000000 0.001000 1 147.694946 2 8949 399 "1_0.0_77290624.pdf"
0.000000 0.001000 3 169.658539 2 10446 399 "3_0.0_14613317.pdf"
0.000000 0.001000 0 47.292461 2 3069 399 "0_0.0_81178191.pdf"
0.000000 0.001000 1 148.090332 2 9311 399 "1_0.0_2670850.pdf"
0.000000 0.001000 3 147.626099 2 8989 399 "3_0.0_75101392.pdf"
0.000000 0.001000 0 52.226879 2 3714 399 "0_0.0_41530575.pdf"
0.000000 0.001000 1 165.356598 2 11807 399 "1_0.0_85384106.pdf"
0.000000 0.001000 3 162.227234 3 9958 399 "3_0.0_96304819.pdf"
0.000000 0.001000 0 40.363655 2 2908 399 "0_0.0_6077494.pdf"
0.000000 0.001000 1 152.009781 1 11029 399 "1_0.0_83313252.pdf"
0.000000 0.001000 3 138.937759 2 9510 399 "3_0.0_37212912.pdf"
0.000000 0.001000 0 44.574516 3 2394 399 "0_0.0_63436546.pdf"
0.000000 0.001000 1 151.538666 1 8736 399 "1_0.0_8311370.pdf"
0.000000 0.001000 3 123.205971 1 6972 399 "3_0.0_6330655.pdf"
0.000000 0.001000 0 25.155300 1 3108 399 "0_0.0_7868839.pdf"
0.000000 0.001000 1 156.905060 0 14659 399 "1_0.0_49188707.pdf"
0.000000 0.001000 3 151.824600 0 13895 399 "3_0.0_54537050.pdf"
0.000000 0.001000 0 22.306780 1 2343 399 "0_0.0_58462233.pdf"
0.000000 0.001000 1 143.121307 0 24110 399 "1_0.0_81196994.pdf"
0.000000 0.001000 3 119.988663 0 18535 399 "3_0.0_67547980.pdf"
0.000000 0.001000 0 26.539509 1 1345 399 "0_0.0_96770125.pdf"
0.000000 0.001000 1 192.776962 2 14962 399 "1_0.0_25079408.pdf"
0.000000 0.001000 3 157.194321 2 12189 399 "3_0.0_83240722.pdf"
0.000000 0.001000 0 54.486061 2 5780 399 "0_0.0_26295693.pdf"
0.000000 0.001000 1 118.725655 0 10396 399 "1_0.0_87166883.pdf"
0.000000 0.001000 3 107.780525 0 9449 399 "3_0.0_20649415.pdf"
0.000000 0.001000 0 43.540321 2 2289 399 "0_0.0_81586468.pdf"
0.000000 0.001000 1 190.358963 2 12745 399 "1_0.0_8318433.pdf"
0.000000 0.001000 3 156.885269 2 10110 399 "3_0.0_96189695.pdf"
0.000000 0.001000 0 14.222688 2 2881 399 "0_0.0_47599805.pdf"
0.000000 0.001000 1 87.905037 0 23581 399 "1_0.0_72567980.pdf"
0.000000 0.001000 3 105.097450 0 26098 399 "3_0.0_51486734.pdf"
0.000000 0.001000 0 29.366968 1 2543 399 "0_0.0_24451644.pdf"
0.000000 0.001000 1 148.892990 1 12495 399 "1_0.0_74754693.pdf"
0.000000 0.001000 3 153.166840 1 12318 399 "3_0.0_72676744.pdf"
0.000000 0.001000 0 48.738811 1 2857 399 "0_0.0_61983451.pdf"
0.000000 0.001000 1 139.398178 1 8825 399 "1_0.0_113174.pdf"
0.000000 0.001000 3 173.737839 1 11009 399 "3_0.0_76937843.pdf"
0.000000 0.001000 0 25.243755 1 2081 399 "0_0.0_15952721.pdf"
0.000000 0.001000 1 165.070557 0 15723 399 "1_0.0_49153088.pdf"
0.000000 0.001000 3 140.937408 0 12938 399 "3_0.0_71303765.pdf"
0.000000 0.001000 0 36.577137 2 2384 399 "0_0.0_10813783.pdf"
0.000000 0.001000 1 207.527527 3 15611 399 "1_0.0_20358511.pdf"
0.000000 0.001000 3 129.186478 2 9506 399 "3_0.0_64062069.pdf"
0.000000 0.001000 0 55.218452 1 3594 399 "0_0.0_48089.pdf"
0.000000 0.001000 1 156.226913 2 9207 399 "1_0.0_82334555.pdf"
0.000000 0.001000 3 168.442413 2 10250 399 "3_0.0_73482706.pdf"
0.000000 0.001000 0 34.590031 2 2916 399 "0_0.0_96656634.pdf"
0.000000 0.001000 1 84.142853 2 7033 399 "1_0.0_30584110.pdf"
0.000000 0.001000 3 118.089569 1 8843 399 "3_0.0_33722673.pdf"
0.000000 0.001000 0 52.743458 2 2701 399 "0_0.0_4351364.pdf"
0.000000 0.001000 1 129.884506 3 6782 399 "1_0.0_20649211.pdf"
0.000000 0.001000 3 189.778107 3 9926 399 "3_0.0_34348665.pdf"
0.000000 0.001000 0 42.003082 2 2674 399 "0_0.0_12729932.pdf"
0.000000 0.001000 1 113.580269 1 8040 399 "1_0.0_63409403.pdf"
0.000000 0.001000 3 172.420227 1 12865 399 "3_0.0_35037801.pdf"
0.000000 0.001000 0 64.293564 2 4694 399 "0_0.0_79441252.pdf"
0.000000 0.001000 1 140.474091 1 9759 399 "1_0.0_1358790.pdf"
0.000000 0.001000 3 161.279221 2 9516 399 "3_0.0_60866487.pdf"
0.000000 0.001000 0 33.566467 2 2197 399 "0_0.0_73016063.pdf"
0.000000 0.001000 1 146.337753 0 10640 399 "1_0.0_87246772.pdf"
0.000000 0.001000 3 147.040070 0 10117 399 "3_0.0_42747240.pdf"
0.000000 0.001000 0 35.666870 3 1684 399 "0_0.0_53715447.pdf"
0.000000 0.001000 1 193.534637 3 10786 399 "1_0.0_46859254.pdf"
0.000000 0.001000 3 183.360046 3 10213 399 "3_0.0_11785608.pdf"
0.000000 0.001000 0 34.740108 2 1915 399 "0_0.0_65546102.pdf"
0.000000 0.001000 1 142.965424 2 9683 399 "1_0.0_8614076.pdf"
0.000000 0.001000 3 180.746246 2 12543 399 "3_0.0_84162495.pdf"
0.000000 0.001000 0 58.789494 2 2970 399 "0_0.0_76752179.pdf"
0.000000 0.001000 1 167.319153 2 9880 399 "1_0.0_19339635.pdf"
0.000000 0.001000 3 148.182297 3 8255 399 "3_0.0_55387574.pdf"
0.000000 0.001000 0 59.369926 3 3750 399 "0_0.0_73338502.pdf"
0.000000 0.001000 1 156.582123 3 9330 399 "1_0.0_56882585.pdf"
0.000000 0.001000 3 167.364883 3 10857 399 "3_0.0_26641480.pdf"
0.000000 0.001000 0 29.573050 2 2114 399 "0_0.0_66708256.pdf"
0.000000 0.001000 1 163.916183 0 16509 399 "1_0.0_53226897.pdf"
0.000000 0.001000 3 160.131805 3 12025 399 "3_0.0_9959532.pdf"
0.000000 0.001000 0 41.977135 2 2297 399 "0_0.0_38376528.pdf"
0.000000 0.001000 1 142.961365 2 11027 399 "1_0.0_81840109.pdf"
0.000000 0.001000 3 154.327240 3 9790 399 "3_0.0_92566624.pdf"
0.000000 0.001000 0 36.063046 1 2738 399 "0_0.0_33945825.pdf"
0.000000 0.001000 1 165.727356 1 10149 399 "1_0.0_30210868.pdf"
0.000000 0.001000 3 177.774460 1 11196 399 "3_0.0_80003284.pdf"
0.000000 0.001000 0 36.642426 2 1934 399 "0_0.0_58577063.pdf"
0.000000 0.001000 1 153.998306 0 10435 399 "1_0.0_95181090.pdf"
0.000000 0.001000 3 144.027420 1 9236 399 "3_0.0_69514997.pdf"
0.000000 0.001000 0 36.670727 1 1578 399 "0_0.0_40846100.pdf"
0.000000 0.001000 1 166.878662 1 10009 399 "1_0.0_86947916.pdf"
0.000000 0.001000 3 148.077301 0 8913 399 "3_0.0_36977929.pdf"
0.000000 0.001000 0 39.886562 1 2890 399 "0_0.0_91651630.pdf"
0.000000 0.001000 1 118.160751 3 7600 399 "1_0.0_94168520.pdf"
0.000000 0.001000 3 163.005478 3 9508 399 "3_0.0_74425374.pdf"
0.000000 0.001000 0 34.890480 1 2510 399 "0_0.0_93977535.pdf"
0.000000 0.001000 1 144.122025 3 11103 399 "1_0.0_9792079.pdf"
0.000000 0.001000 3 175.186356 3 13447 399 "3_0.0_26939291.pdf"
0.000000 0.001000 0 35.252705 2 1862 399 "0_0.0_3116341.pdf"
0.000000 0.001000 1 144.391479 1 8242 399 "1_0.0_28709886.pdf"
0.000000 0.001000 3 162.249619 1 9410 399 "3_0.0_17179478.pdf"
0.000000 0.001000 0 44.768711 1 2193 399 "0_0.0_80972817.pdf"
0.000000 0.001000 1 193.985245 2 11915 399 "1_0.0_59217706.pdf"
0.000000 0.001000 3 184.000107 3 11062 399 "3_0.0_26383431.pdf"
0.000000 0.001000 0 47.210030 2 2390 399 "0_0.0_73037293.pdf"
0.000000 0.001000 1 154.243652 3 9723 399 "1_0.0_69035884.pdf"
0.000000 0.001000 3 133.999573 3 8465 399 "3_0.0_99057133.pdf"
0.000000 0.001000 0 46.059662 2 3305 399 "0_0.0_92376954.pdf"
0.000000 0.001000 1 153.605698 2 9122 399 "1_0.0_49898802.pdf"
0.000000 0.001000 3 163.942978 2 9875 399 "3_0.0_27519517.pdf"
0.000000 0.001000 0 38.854992 1 2894 399 "0_0.0_30146127.pdf"
0.000000 0.001000 1 153.286209 3 10919 399 "1_0.0_13102405.pdf"
0.000000 0.001000 3 164.732788 3 10728 399 "3_0.0_93524383.pdf"
0.000000 0.001000 0 47.606903 3 2147 399 "0_0.0_14992851.pdf"
0.000000 0.001000 1 165.465729 2 9311 399 "1_0.0_88061523.pdf"
0.000000 0.001000 3 121.179626 2 6628 399 "3_0.0_71155204.pdf"
0.000000 0.001000 0 36.102814 1 2130 399 "0_0.0_57742153.pdf"
0.000000 0.001000 1 203.467392 2 16430 399 "1_0.0_46159796.pdf"
0.000000 0.001000 3 151.422150 3 11772 399 "3_0.0_15028677.pdf"
0.000000 0.001000 0 35.283699 1 2574 399 "0_0.0_91692970.pdf"
0.000000 0.001000 1 115.806824 0 9044 399 "1_0.0_6428023.pdf"
0.000000 0.001000 3 125.521873 0 9427 399 "3_0.0_91331915.pdf"
0.000000 0.001000 0 47.608032 2 3963 399 "0_0.0_16279127.pdf"
0.000000 0.001000 1 94.950066 1 8005 399 "1_0.0_58127503.pdf"
0.000000 0.001000 3 103.984184 2 8895 399 "3_0.0_20899401.pdf"
0.000000 0.001000 0 36.482338 2 2044 399 "0_0.0_75354406.pdf"
0.000000 0.001000 1 135.225510 1 8038 399 "1_0.0_18100205.pdf"
0.000000 0.001000 3 143.387543 1 8477 399 "3_0.0_56931048.pdf"
0.000000 0.001000 0 67.980667 3 4400 399 "0_0.0_46120266.pdf"
0.000000 0.001000 1 125.502892 2 7435 399 "1_0.0_95729671.pdf"
0.000000 0.001000 3 150.948074 0 9286 399 "3_0.0_49318887.pdf"
0.000000 0.001000 0 51.585365 2 3724 399 "0_0.0_61496713.pdf"
0.000000 0.001000 1 124.186813 3 8638 399 "1_0.0_15073108.pdf"
0.000000 0.001000 3 160.428986 3 11123 399 "3_0.0_87186283.pdf"
0.000000 0.001000 0 28.457462 2 1803 399 "0_0.0_39962357.pdf"
0.000000 0.001000 1 176.256561 1 15947 399 "1_0.0_95477472.pdf"
0.000000 0.001000 3 148.017090 2 13214 399 "3_0.0_23779324.pdf"
0.000000 0.001000 0 39.768654 1 3439 399 "0_0.0_35686885.pdf"
0.000000 0.001000 1 156.185516 1 10094 399 "1_0.0_87160919.pdf"
0.000000 0.001000 3 160.802719 1 10527 399 "3_0.0_91766387.pdf"
0.000000 0.001000 0 30.499416 1 1923 399 "0_0.0_54243908.pdf"
0.000000 0.001000 1 143.929062 1 12170 399 "1_0.0_93155358.pdf"
0.000000 0.001000 3 150.592941 1 12579 399 "3_0.0_54970199.pdf"
0.000000 0.001000 0 25.599981 1 1991 399 "0_0.0_10757623.pdf"
0.000000 0.001000 1 151.746796 0 13674 399 "1_0.0_30142378.pdf"
0.000000 0.001000 3 162.090714 0 14903 399 "3_0.0_21254168.pdf"
0.000000 0.001000 0 49.489250 2 3113 399 "0_0.0_84331923.pdf"
0.000000 0.001000 1 122.053688 1 9155 399 "1_0.0_63387355.pdf"
0.000000 0.001000 3 155.128998 2 11958 399 "3_0.0_45312949.pdf"
0.000000 0.001000 0 41.171749 2 3219 399 "0_0.0_92173591.pdf"
0.000000 0.001000 1 223.756287 2 13758 399 "1_0.0_7624056.pdf"
0.000000 0.001000 3 114.917809 2 7146 399 "3_0.0_19046281.pdf"
0.000000 0.001000 0 31.024382 1 1911 399 "0_0.0_93078346.pdf"
0.000000 0.001000 1 115.557373 2 8946 399 "1_0.0_94632120.pdf"
0.000000 0.001000 3 129.580246 1 10140 399 "3_0.0_73509937.pdf"
0.000000 0.001000 0 26.287939 1 1619 399 "0_0.0_89482690.pdf"
0.000000 0.001000 1 132.363983 1 11742 399 "1_0.0_58120278.pdf"
0.000000 0.001000 3 124.184479 1 11013 399 "3_0.0_3182987.pdf"
0.000000 0.001000 0 33.463039 2 2421 399 "0_0.0_35006954.pdf"
0.000000 0.001000 1 133.982391 2 11556 399 "1_0.0_91931076.pdf"
0.000000 0.001000 3 163.726501 2 14367 399 "3_0.0_69473202.pdf"
0.000000 0.001000 0 33.350220 1 3392 399 "0_0.0_62963256.pdf"
0.000000 0.001000 1 133.869797 1 11380 399 "1_0.0_45338252.pdf"
0.000000 0.001000 3 106.856743 0 9814 399 "3_0.0_49606627.pdf"
0.000000 0.001000 0 35.428879 1 2747 399 "0_0.0_78114425.pdf"
0.000000 0.001000 1 156.857727 2 10678 399 "1_0.0_21757399.pdf"
0.000000 0.001000 3 173.164307 3 12217 399 "3_0.0_39478106.pdf"
0.000000 0.001000 0 41.318756 1 2658 399 "0_0.0_32392265.pdf"
0.000000 0.001000 1 159.681366 2 10350 399 "1_0.0_27635914.pdf"
0.000000 0.001000 3 161.853104 2 9794 399 "3_0.0_78305859.pdf"
0.000000 0.001000 0 18.355364 0 1986 399 "0_0.0_92192041.pdf"
0.000000 0.001000 1 139.896072 1 19654 399 "1_0.0_71931165.pdf"
0.000000 0.001000 3 124.324089 0 17448 399 "3_0.0_82455561.pdf"
0.000000 0.001000 0 37.576942 2 1781 399 "0_0.0_28917455.pdf"
0.000000 0.001000 1 177.584442 0 11271 399 "1_0.0_28102160.pdf"
0.000000 0.001000 3 115.913750 1 7009 399 "3_0.0_18575883.pdf"
0.000000 0.001000 0 48.348495 1 6353 399 "0_0.0_66377240.pdf"
0.000000 0.001000 1 91.550499 1 9392 399 "1_0.0_60865960.pdf"
0.000000 0.001000 3 108.447647 1 12329 399 "3_0.0_14166511.pdf"
0.000000 0.001000 0 46.751850 2 3285 399 "0_0.0_19870882.pdf"
0.000000 0.001000 1 142.025314 2 8764 399 "1_0.0_74422239.pdf"
0.000000 0.001000 3 155.494263 2 9632 399 "3_0.0_33641643.pdf"
0.000000 0.001000 0 32.981415 2 2509 399 "0_0.0_86674885.pdf"
0.000000 0.001000 1 101.222153 1 8732 399 "1_0.0_1607501.pdf"
0.000000 0.001000 3 108.268242 1 9321 399 "3_0.0_63570102.pdf"
0.000000 0.001000 0 36.377262 1 2474 399 "0_0.0_74094845.pdf"
0.000000 0.001000 1 166.961975 0 14107 399 "1_0.0_88659502.pdf"
0.000000 0.001000 3 160.652679 0 12646 399 "3_0.0_5355807.pdf"
0.000000 0.001000 0 34.867836 1 3366 399 "0_0.0_95349069.pdf"
0.000000 0.001000 1 137.054184 1 15863 399 "1_0.0_96342014.pdf"
0.000000 0.001000 3 134.958954 2 15446 399 "3_0.0_85920724.pdf"
0.000000 0.001000 0 23.431458 2 1927 399 "0_0.0_39217870.pdf"
0.000000 0.001000 1 112.068130 0 19172 399 "1_0.0_4887875.pdf"
0.000000 0.001000 3 119.937309 0 15349 399 "3_0.0_97393896.pdf"
0.000000 0.001000 0 47.469112 2 2032 399 "0_0.0_39878408.pdf"
0.000000 0.001000 1 171.075027 2 9259 399 "1_0.0_57469420.pdf"
0.000000 0.001000 3 170.857727 2 8949 399 "3_0.0_32044410.pdf"
0.000000 0.001000 0 39.000229 2 2009 399 "0_0.0_55359052.pdf"
0.000000 0.001000 1 105.927261 3 6114 399 "1_0.0_14625223.pdf"
0.000000 0.001000 3 191.235016 3 11292 399 "3_0.0_62086460.pdf"
0.000100 0.001000 0 32.278477 2 2179 324 "0_1.0E-4_26048770.pdf"
0.000100 0.001000 1 82.659241 2 6115 215 "1_1.0E-4_15116594.pdf"
0.000100 0.001000 3 84.580841 2 5654 243 "3_1.0E-4_25950747.pdf"
0.000100 0.001000 0 26.086973 2 1492 363 "0_1.0E-4_39918983.pdf"
0.000100 0.001000 1 61.723125 1 4601 246 "1_1.0E-4_47397547.pdf"
0.000100 0.001000 3 67.247047 2 4811 258 "3_1.0E-4_72024620.pdf"
0.000100 0.001000 0 34.631947 1 1685 339 "0_1.0E-4_93706139.pdf"
0.000100 0.001000 1 89.403702 1 6076 219 "1_1.0E-4_99334827.pdf"
0.000100 0.001000 3 92.881416 1 6414 224 "3_1.0E-4_41672346.pdf"
0.000100 0.001000 0 14.939028 1 2033 324 "0_1.0E-4_10187618.pdf"
0.000100 0.001000 1 38.168987 0 6037 218 "1_1.0E-4_57766895.pdf"
0.000100 0.001000 3 56.335484 0 9552 158 "3_1.0E-4_5559427.pdf"
0.000100 0.001000 0 30.920679 1 2294 303 "0_1.0E-4_2891717.pdf"
0.000100 0.001000 1 58.580498 1 5688 234 "1_1.0E-4_75308431.pdf"
0.000100 0.001000 3 76.908157 1 6762 207 "3_1.0E-4_66972497.pdf"
0.000100 0.001000 0 43.260105 3 3232 297 "0_1.0E-4_47208012.pdf"
0.000100 0.001000 1 78.172409 3 4891 260 "1_1.0E-4_19542280.pdf"
0.000100 0.001000 3 96.685715 3 6164 225 "3_1.0E-4_67459370.pdf"
0.000100 0.001000 0 30.438433 1 1888 319 "0_1.0E-4_37069767.pdf"
0.000100 0.001000 1 96.733490 2 5699 245 "1_1.0E-4_61295377.pdf"
0.000100 0.001000 3 95.054543 2 5392 254 "3_1.0E-4_90223903.pdf"
0.000100 0.001000 0 37.973534 1 2559 304 "0_1.0E-4_34982815.pdf"
0.000100 0.001000 1 73.490562 0 5637 231 "1_1.0E-4_44085539.pdf"
0.000100 0.001000 3 74.999611 1 5447 240 "3_1.0E-4_84278666.pdf"
0.000100 0.001000 0 37.797237 2 1689 342 "0_1.0E-4_77862088.pdf"
0.000100 0.001000 1 73.614082 2 4230 267 "1_1.0E-4_66377409.pdf"
0.000100 0.001000 3 96.651550 2 5821 232 "3_1.0E-4_83985677.pdf"
0.000100 0.001000 0 44.940929 2 2608 317 "0_1.0E-4_57617915.pdf"
0.000100 0.001000 1 66.519325 1 4206 275 "1_1.0E-4_45307523.pdf"
0.000100 0.001000 3 71.127533 1 4076 265 "3_1.0E-4_30911786.pdf"
0.000100 0.001000 0 32.191559 2 1679 340 "0_1.0E-4_8149970.pdf"
0.000100 0.001000 1 73.540314 2 4611 238 "1_1.0E-4_37559575.pdf"
0.000100 0.001000 3 83.878990 2 5147 238 "3_1.0E-4_2282921.pdf"
0.000100 0.001000 0 41.638176 1 2585 315 "0_1.0E-4_22828803.pdf"
0.000100 0.001000 1 67.038918 1 4590 262 "1_1.0E-4_53748025.pdf"
0.000100 0.001000 3 80.243889 1 5606 231 "3_1.0E-4_84200376.pdf"
0.000100 0.001000 0 30.308851 2 1702 348 "0_1.0E-4_51950384.pdf"
0.000100 0.001000 1 71.316177 0 4661 252 "1_1.0E-4_40864704.pdf"
0.000100 0.001000 3 87.249962 0 5982 235 "3_1.0E-4_54807268.pdf"
0.000100 0.001000 0 26.529791 1 1756 334 "0_1.0E-4_77849173.pdf"
0.000100 0.001000 1 51.366608 0 3769 282 "1_1.0E-4_5605289.pdf"
0.000100 0.001000 3 71.080673 0 5775 235 "3_1.0E-4_26275107.pdf"
0.000100 0.001000 0 33.564869 2 2136 339 "0_1.0E-4_79536826.pdf"
0.000100 0.001000 1 60.442284 1 4988 229 "1_1.0E-4_71069760.pdf"
0.000100 0.001000 3 79.994476 3 5529 219 "3_1.0E-4_51052257.pdf"
0.000100 0.001000 0 35.286098 2 2180 308 "0_1.0E-4_7502427.pdf"
0.000100 0.001000 1 47.675621 2 2707 300 "1_1.0E-4_84177218.pdf"
0.000100 0.001000 3 70.676994 1 4159 248 "3_1.0E-4_82737409.pdf"
0.000100 0.001000 0 28.676489 2 1677 336 "0_1.0E-4_31375745.pdf"
0.000100 0.001000 1 65.995026 2 5304 246 "1_1.0E-4_44425588.pdf"
0.000100 0.001000 3 88.965439 2 7100 197 "3_1.0E-4_21038615.pdf"
0.000100 0.001000 0 24.437130 1 1753 344 "0_1.0E-4_75399317.pdf"
0.000100 0.001000 1 54.471825 1 4924 242 "1_1.0E-4_28553762.pdf"
0.000100 0.001000 3 72.714630 0 7101 215 "3_1.0E-4_81482699.pdf"
0.000100 0.001000 0 35.397545 2 2277 317 "0_1.0E-4_88005275.pdf"
0.000100 0.001000 1 76.921646 3 5347 248 "1_1.0E-4_39184527.pdf"
0.000100 0.001000 3 85.610931 3 5772 212 "3_1.0E-4_67836439.pdf"
0.000100 0.001000 0 40.304237 2 2482 315 "0_1.0E-4_22821695.pdf"
0.000100 0.001000 1 63.902451 3 3895 277 "1_1.0E-4_42013418.pdf"
0.000100 0.001000 3 82.210075 3 5344 217 "3_1.0E-4_32258537.pdf"
0.000100 0.001000 0 45.338551 1 2544 316 "0_1.0E-4_56304475.pdf"
0.000100 0.001000 1 85.662018 2 5326 247 "1_1.0E-4_14889937.pdf"
0.000100 0.001000 3 86.005806 2 5191 233 "3_1.0E-4_33990464.pdf"
0.000100 0.001000 0 31.743782 2 1449 346 "0_1.0E-4_65823362.pdf"
0.000100 0.001000 1 67.349678 2 3997 281 "1_1.0E-4_93375883.pdf"
0.000100 0.001000 3 88.745689 1 5635 244 "3_1.0E-4_76229221.pdf"
0.000100 0.001000 0 43.466816 2 2603 320 "0_1.0E-4_4236457.pdf"
0.000100 0.001000 1 66.030403 2 4608 257 "1_1.0E-4_87984831.pdf"
0.000100 0.001000 3 68.953987 2 4576 270 "3_1.0E-4_57037563.pdf"
0.000100 0.001000 0 31.523098 3 2610 309 "0_1.0E-4_40477111.pdf"
0.000100 0.001000 1 67.377655 1 5726 242 "1_1.0E-4_96461543.pdf"
0.000100 0.001000 3 73.285942 0 5898 216 "3_1.0E-4_57938976.pdf"
0.000100 0.001000 0 40.167179 3 2019 321 "0_1.0E-4_64009398.pdf"
0.000100 0.001000 1 73.045166 3 4320 273 "1_1.0E-4_98446663.pdf"
0.000100 0.001000 3 81.921188 3 4350 264 "3_1.0E-4_9803075.pdf"
0.000100 0.001000 0 41.727444 1 2520 318 "0_1.0E-4_1051473.pdf"
0.000100 0.001000 1 59.365963 1 3569 282 "1_1.0E-4_96287266.pdf"
0.000100 0.001000 3 82.472237 1 5443 245 "3_1.0E-4_85064368.pdf"
0.000100 0.001000 0 35.772114 3 2309 323 "0_1.0E-4_66747347.pdf"
0.000100 0.001000 1 59.262032 3 4926 239 "1_1.0E-4_29613835.pdf"
0.000100 0.001000 3 66.471008 1 4705 260 "3_1.0E-4_47489716.pdf"
0.000100 0.001000 0 35.233528 2 2435 319 "0_1.0E-4_69887723.pdf"
0.000100 0.001000 1 67.967262 0 4987 246 "1_1.0E-4_3887347.pdf"
0.000100 0.001000 3 67.777344 0 4809 233 "3_1.0E-4_94386257.pdf"
0.000100 0.001000 0 32.231201 2 1898 327 "0_1.0E-4_30159988.pdf"
0.000100 0.001000 1 69.993942 1 4998 246 "1_1.0E-4_1180989.pdf"
0.000100 0.001000 3 70.985176 1 4669 260 "3_1.0E-4_79170757.pdf"
0.000100 0.001000 0 38.197796 3 1390 336 "0_1.0E-4_49222635.pdf"
0.000100 0.001000 1 81.808159 3 4144 261 "1_1.0E-4_47630295.pdf"
0.000100 0.001000 3 106.892082 3 5512 251 "3_1.0E-4_95892788.pdf"
0.000100 0.001000 0 41.621014 0 2334 324 "0_1.0E-4_81488067.pdf"
0.000100 0.001000 1 65.136688 0 4165 267 "1_1.0E-4_51329010.pdf"
0.000100 0.001000 3 84.049896 0 5484 230 "3_1.0E-4_41425528.pdf"
0.000100 0.001000 0 24.483025 1 1751 335 "0_1.0E-4_3117833.pdf"
0.000100 0.001000 1 52.759880 2 4459 264 "1_1.0E-4_1313165.pdf"
0.000100 0.001000 3 82.743645 1 6862 213 "3_1.0E-4_93299220.pdf"
0.000100 0.001000 0 29.879148 3 1749 339 "0_1.0E-4_92889981.pdf"
0.000100 0.001000 1 66.637138 2 5867 231 "1_1.0E-4_51901382.pdf"
0.000100 0.001000 3 81.821602 2 6505 208 "3_1.0E-4_75512343.pdf"
0.000100 0.001000 0 31.831408 2 3219 313 "0_1.0E-4_77093340.pdf"
0.000100 0.001000 1 58.441097 1 5607 243 "1_1.0E-4_72001255.pdf"
0.000100 0.001000 3 73.625153 1 6942 208 "3_1.0E-4_88941441.pdf"
0.000100 0.001000 0 43.759331 2 2147 329 "0_1.0E-4_20074318.pdf"
0.000100 0.001000 1 70.189545 2 3847 280 "1_1.0E-4_7605749.pdf"
0.000100 0.001000 3 99.731598 2 5836 231 "3_1.0E-4_89102442.pdf"
0.000100 0.001000 0 45.065948 3 2995 281 "0_1.0E-4_50242677.pdf"
0.000100 0.001000 1 72.872757 2 4340 265 "1_1.0E-4_90799383.pdf"
0.000100 0.001000 3 75.666313 2 4433 253 "3_1.0E-4_63117835.pdf"
0.000100 0.001000 0 37.168884 2 2041 345 "0_1.0E-4_58845072.pdf"
0.000100 0.001000 1 80.654594 3 5287 247 "1_1.0E-4_97821284.pdf"
0.000100 0.001000 3 71.222305 3 4134 264 "3_1.0E-4_26346518.pdf"
0.000100 0.001000 0 39.565697 2 3036 304 "0_1.0E-4_96501541.pdf"
0.000100 0.001000 1 81.866943 2 6151 226 "1_1.0E-4_68776623.pdf"
0.000100 0.001000 3 85.775520 2 5654 240 "3_1.0E-4_48628379.pdf"
0.000100 0.001000 0 39.511753 2 1622 337 "0_1.0E-4_67965384.pdf"
0.000100 0.001000 1 78.052795 2 4680 246 "1_1.0E-4_28386195.pdf"
0.000100 0.001000 3 94.223160 2 5100 247 "3_1.0E-4_32037730.pdf"
0.000100 0.001000 0 43.223404 1 3955 275 "0_1.0E-4_92535756.pdf"
0.000100 0.001000 1 60.458183 1 5497 239 "1_1.0E-4_9660513.pdf"
0.000100 0.001000 3 72.321426 0 6366 226 "3_1.0E-4_4967061.pdf"
0.000100 0.001000 0 19.007427 2 2334 321 "0_1.0E-4_31934818.pdf"
0.000100 0.001000 1 46.320454 1 7886 184 "1_1.0E-4_83262206.pdf"
0.000100 0.001000 3 54.954002 1 7818 185 "3_1.0E-4_54527404.pdf"
0.000100 0.001000 0 28.628225 2 1625 343 "0_1.0E-4_61536006.pdf"
0.000100 0.001000 1 73.844521 2 5162 237 "1_1.0E-4_75157246.pdf"
0.000100 0.001000 3 86.463211 1 6363 216 "3_1.0E-4_75598748.pdf"
0.000100 0.001000 0 30.873629 1 1942 336 "0_1.0E-4_16976574.pdf"
0.000100 0.001000 1 60.402756 0 4810 249 "1_1.0E-4_98225554.pdf"
0.000100 0.001000 3 63.827576 1 5195 241 "3_1.0E-4_80154335.pdf"
0.000100 0.001000 0 31.405745 2 1467 348 "0_1.0E-4_26534258.pdf"
0.000100 0.001000 1 86.924164 1 5910 234 "1_1.0E-4_89096315.pdf"
0.000100 0.001000 3 94.292534 2 5753 228 "3_1.0E-4_32932696.pdf"
0.000100 0.001000 0 11.343521 2 1824 346 "0_1.0E-4_21255576.pdf"
0.000100 0.001000 1 30.243753 0 7762 191 "1_1.0E-4_66687261.pdf"
0.000100 0.001000 3 52.018471 0 12285 125 "3_1.0E-4_6729422.pdf"
0.000100 0.001000 0 25.301783 0 1916 333 "0_1.0E-4_4877591.pdf"
0.000100 0.001000 1 76.638947 0 5878 235 "1_1.0E-4_53345770.pdf"
0.000100 0.001000 3 70.340340 1 5326 254 "3_1.0E-4_5597416.pdf"
0.000100 0.001000 0 38.982121 3 2900 297 "0_1.0E-4_6380926.pdf"
0.000100 0.001000 1 77.336189 2 4551 257 "1_1.0E-4_22754146.pdf"
0.000100 0.001000 3 86.701332 2 5258 245 "3_1.0E-4_68776200.pdf"
0.000100 0.001000 0 33.057552 1 2660 303 "0_1.0E-4_57697686.pdf"
0.000100 0.001000 1 66.859779 0 5940 241 "1_1.0E-4_89493073.pdf"
0.000100 0.001000 3 75.129883 0 6547 213 "3_1.0E-4_52444237.pdf"
0.000100 0.001000 0 40.038757 2 2759 307 "0_1.0E-4_18853813.pdf"
0.000100 0.001000 1 47.902634 2 3878 279 "1_1.0E-4_31327630.pdf"
0.000100 0.001000 3 74.903824 1 5286 230 "3_1.0E-4_55325223.pdf"
0.000100 0.001000 0 40.546745 2 2127 331 "0_1.0E-4_99633285.pdf"
0.000100 0.001000 1 82.122963 2 4873 243 "1_1.0E-4_54789151.pdf"
0.000100 0.001000 3 74.752625 2 4176 269 "3_1.0E-4_46267345.pdf"
0.000100 0.001000 0 36.276161 2 2897 303 "0_1.0E-4_75173061.pdf"
0.000100 0.001000 1 67.866234 2 4949 254 "1_1.0E-4_93116224.pdf"
0.000100 0.001000 3 84.292763 1 6201 237 "3_1.0E-4_53357869.pdf"
0.000100 0.001000 0 40.666996 1 2159 327 "0_1.0E-4_45492491.pdf"
0.000100 0.001000 1 75.430222 2 4954 237 "1_1.0E-4_54460875.pdf"
0.000100 0.001000 3 88.963478 2 4516 259 "3_1.0E-4_60269516.pdf"
0.000100 0.001000 0 39.817509 2 2394 318 "0_1.0E-4_68676166.pdf"
0.000100 0.001000 1 78.205566 1 5607 239 "1_1.0E-4_41582627.pdf"
0.000100 0.001000 3 80.332260 1 5595 229 "3_1.0E-4_37018250.pdf"
0.000100 0.001000 0 31.809275 2 1820 333 "0_1.0E-4_79546545.pdf"
0.000100 0.001000 1 61.089092 1 4644 251 "1_1.0E-4_91768426.pdf"
0.000100 0.001000 3 84.644150 2 4815 244 "3_1.0E-4_92339578.pdf"
0.000100 0.001000 0 37.354568 1 3477 272 "0_1.0E-4_26970457.pdf"
0.000100 0.001000 1 56.483578 0 3729 272 "1_1.0E-4_61923466.pdf"
0.000100 0.001000 3 47.674892 1 2970 294 "3_1.0E-4_23062571.pdf"
0.000100 0.001000 0 37.003769 2 1747 332 "0_1.0E-4_23320135.pdf"
0.000100 0.001000 1 78.413696 3 4070 281 "1_1.0E-4_44566735.pdf"
0.000100 0.001000 3 83.910461 3 4320 267 "3_1.0E-4_3245715.pdf"
0.000100 0.001000 0 35.807892 2 2074 316 "0_1.0E-4_66569464.pdf"
0.000100 0.001000 1 79.882919 2 5128 251 "1_1.0E-4_184071.pdf"
0.000100 0.001000 3 85.132042 2 5525 217 "3_1.0E-4_62669398.pdf"
0.000100 0.001000 0 54.781494 2 2600 313 "0_1.0E-4_37943022.pdf"
0.000100 0.001000 1 78.021629 2 3959 275 "1_1.0E-4_12501075.pdf"
0.000100 0.001000 3 103.799614 2 5547 234 "3_1.0E-4_85721314.pdf"
0.000100 0.001000 0 49.423580 2 2577 314 "0_1.0E-4_86136381.pdf"
0.000100 0.001000 1 60.235023 3 3246 281 "1_1.0E-4_30689098.pdf"
0.000100 0.001000 3 92.739578 3 5302 246 "3_1.0E-4_34209173.pdf"
0.000100 0.001000 0 33.062012 1 2533 311 "0_1.0E-4_10408697.pdf"
0.000100 0.001000 1 54.491497 1 4859 245 "1_1.0E-4_67488856.pdf"
0.000100 0.001000 3 80.749275 3 5809 223 "3_1.0E-4_16059033.pdf"
0.000100 0.001000 0 39.910328 2 2574 300 "0_1.0E-4_46201260.pdf"
0.000100 0.001000 1 71.298340 2 4276 269 "1_1.0E-4_89960229.pdf"
0.000100 0.001000 3 78.885719 3 4762 264 "3_1.0E-4_8053127.pdf"
0.000100 0.001000 0 40.275063 2 2060 326 "0_1.0E-4_89943097.pdf"
0.000100 0.001000 1 83.457130 2 4837 242 "1_1.0E-4_70560407.pdf"
0.000100 0.001000 3 73.574959 2 4248 259 "3_1.0E-4_70726843.pdf"
0.000100 0.001000 0 24.805758 2 1402 348 "0_1.0E-4_9809323.pdf"
0.000100 0.001000 1 71.222755 1 4629 265 "1_1.0E-4_87627065.pdf"
0.000100 0.001000 3 69.296333 2 4165 278 "3_1.0E-4_26716616.pdf"
0.000100 0.001000 0 34.984707 3 1603 348 "0_1.0E-4_2526291.pdf"
0.000100 0.001000 1 77.177437 1 4308 254 "1_1.0E-4_99073139.pdf"
0.000100 0.001000 3 90.112854 1 5493 247 "3_1.0E-4_64359155.pdf"
0.000100 0.001000 0 26.943262 1 1746 348 "0_1.0E-4_22765453.pdf"
0.000100 0.001000 1 78.626778 3 5150 231 "1_1.0E-4_29206092.pdf"
0.000100 0.001000 3 95.591850 3 5366 250 "3_1.0E-4_32278181.pdf"
0.000100 0.001000 0 46.745663 1 3275 294 "0_1.0E-4_47670490.pdf"
0.000100 0.001000 1 72.321396 1 5193 254 "1_1.0E-4_8609410.pdf"
0.000100 0.001000 3 80.671333 2 5837 230 "3_1.0E-4_73049515.pdf"
0.000100 0.001000 0 37.376598 2 2063 338 "0_1.0E-4_82241506.pdf"
0.000100 0.001000 1 65.430580 1 4077 269 "1_1.0E-4_96817104.pdf"
0.000100 0.001000 3 91.784683 1 5054 241 "3_1.0E-4_25509978.pdf"
0.000100 0.001000 0 36.434273 1 1817 340 "0_1.0E-4_65305391.pdf"
0.000100 0.001000 1 85.667252 2 4880 249 "1_1.0E-4_1456560.pdf"
0.000100 0.001000 3 81.308891 2 4517 276 "3_1.0E-4_85246189.pdf"
0.000100 0.001000 0 34.719307 2 1510 348 "0_1.0E-4_2466858.pdf"
0.000100 0.001000 1 92.822182 2 5580 242 "1_1.0E-4_29186299.pdf"
0.000100 0.001000 3 89.415283 3 5304 247 "3_1.0E-4_53549260.pdf"
0.000100 0.001000 0 44.064713 2 2553 323 "0_1.0E-4_94708743.pdf"
0.000100 0.001000 1 90.620842 1 5349 239 "1_1.0E-4_37385910.pdf"
0.000100 0.001000 3 94.838760 1 5567 249 "3_1.0E-4_76039471.pdf"
0.000100 0.001000 0 28.053522 2 1685 327 "0_1.0E-4_82205903.pdf"
0.000100 0.001000 1 94.353394 3 5944 236 "1_1.0E-4_65437673.pdf"
0.000100 0.001000 3 90.944832 3 5725 246 "3_1.0E-4_77603426.pdf"
0.000100 0.001000 0 38.436241 3 1714 344 "0_1.0E-4_61818662.pdf"
0.000100 0.001000 1 72.542450 2 4276 261 "1_1.0E-4_96279348.pdf"
0.000100 0.001000 3 77.222610 2 4503 261 "3_1.0E-4_25602389.pdf"
0.000100 0.001000 0 34.852638 1 2064 324 "0_1.0E-4_8681961.pdf"
0.000100 0.001000 1 73.054459 3 5242 238 "1_1.0E-4_94404793.pdf"
0.000100 0.001000 3 78.889252 3 5772 257 "3_1.0E-4_41685452.pdf"
0.000100 0.001000 0 34.205334 1 2937 301 "0_1.0E-4_3993198.pdf"
0.000100 0.001000 1 44.837101 1 3262 286 "1_1.0E-4_27284164.pdf"
0.000100 0.001000 3 41.349987 1 3010 308 "3_1.0E-4_24511508.pdf"
0.000100 0.001000 0 39.825905 1 3033 287 "0_1.0E-4_82312318.pdf"
0.000100 0.001000 1 43.810780 0 4012 270 "1_1.0E-4_46203140.pdf"
0.000100 0.001000 3 71.151924 3 5815 229 "3_1.0E-4_59021770.pdf"
0.000100 0.001000 0 31.027527 1 1545 355 "0_1.0E-4_56349946.pdf"
0.000100 0.001000 1 79.792755 1 4301 257 "1_1.0E-4_88159480.pdf"
0.000100 0.001000 3 83.431252 2 4677 243 "3_1.0E-4_87624140.pdf"
0.000100 0.001000 0 47.652473 2 3202 284 "0_1.0E-4_11330490.pdf"
0.000100 0.001000 1 65.840851 1 3652 273 "1_1.0E-4_71421265.pdf"
0.000100 0.001000 3 73.354492 1 4140 262 "3_1.0E-4_6624457.pdf"
0.000100 0.001000 0 34.625599 2 1877 323 "0_1.0E-4_60706394.pdf"
0.000100 0.001000 1 63.523861 2 4757 227 "1_1.0E-4_90660110.pdf"
0.000100 0.001000 3 88.928658 3 5889 226 "3_1.0E-4_80918766.pdf"
0.000100 0.001000 0 27.047165 2 1666 346 "0_1.0E-4_17336597.pdf"
0.000100 0.001000 1 46.642178 1 3890 292 "1_1.0E-4_63583210.pdf"
0.000100 0.001000 3 77.298950 2 6438 210 "3_1.0E-4_43002651.pdf"
0.000100 0.001000 0 34.301655 1 2209 320 "0_1.0E-4_72762200.pdf"
0.000100 0.001000 1 81.315231 1 5213 238 "1_1.0E-4_77316407.pdf"
0.000100 0.001000 3 82.860504 1 5172 243 "3_1.0E-4_5949951.pdf"
0.000100 0.001000 0 36.031208 1 2402 324 "0_1.0E-4_15223887.pdf"
0.000100 0.001000 1 67.396317 1 5110 253 "1_1.0E-4_81927797.pdf"
0.000100 0.001000 3 74.980118 1 5881 234 "3_1.0E-4_56035740.pdf"
0.000100 0.001000 0 30.360725 1 2212 312 "0_1.0E-4_74561103.pdf"
0.000100 0.001000 1 72.415276 1 6169 219 "1_1.0E-4_21339683.pdf"
0.000100 0.001000 3 75.403740 1 6551 240 "3_1.0E-4_34718141.pdf"
0.000100 0.001000 0 34.207233 3 1824 342 "0_1.0E-4_74862391.pdf"
0.000100 0.001000 1 64.973488 2 4367 258 "1_1.0E-4_9388377.pdf"
0.000100 0.001000 3 77.959953 2 5519 238 "3_1.0E-4_92721576.pdf"
0.000100 0.001000 0 33.356644 0 2496 327 "0_1.0E-4_42970040.pdf"
0.000100 0.001000 1 83.181168 2 4881 243 "1_1.0E-4_2906085.pdf"
0.000100 0.001000 3 80.692146 2 4727 261 "3_1.0E-4_86191565.pdf"
0.000100 0.001000 0 29.311144 1 2131 314 "0_1.0E-4_70190229.pdf"
0.000100 0.001000 1 60.291687 2 4269 258 "1_1.0E-4_9784873.pdf"
0.000100 0.001000 3 75.113899 1 5553 227 "3_1.0E-4_89421951.pdf"
0.000100 0.001000 0 23.129194 1 1683 339 "0_1.0E-4_99676759.pdf"
0.000100 0.001000 1 58.081600 1 4735 244 "1_1.0E-4_65028248.pdf"
0.000100 0.001000 3 65.036369 1 5347 236 "3_1.0E-4_12826654.pdf"
0.000100 0.001000 0 26.120823 0 2057 317 "0_1.0E-4_34728214.pdf"
0.000100 0.001000 1 55.733765 2 4349 258 "1_1.0E-4_65090718.pdf"
0.000100 0.001000 3 83.772270 2 7019 180 "3_1.0E-4_88938527.pdf"
0.000100 0.001000 0 28.472448 1 2281 311 "0_1.0E-4_96585511.pdf"
0.000100 0.001000 1 61.394302 0 5505 231 "1_1.0E-4_36027414.pdf"
0.000100 0.001000 3 77.714409 0 6992 219 "3_1.0E-4_68445841.pdf"
0.000100 0.001000 0 30.515928 1 2319 314 "0_1.0E-4_71026310.pdf"
0.000100 0.001000 1 64.154037 2 4552 270 "1_1.0E-4_71410927.pdf"
0.000100 0.001000 3 92.491112 2 6381 242 "3_1.0E-4_75618023.pdf"
0.000100 0.001000 0 34.104782 0 2638 302 "0_1.0E-4_50424443.pdf"
0.000100 0.001000 1 82.042465 2 4635 255 "1_1.0E-4_30210461.pdf"
0.000100 0.001000 3 80.148285 2 4533 255 "3_1.0E-4_41497074.pdf"
0.000100 0.001000 0 23.350554 0 2623 307 "0_1.0E-4_8278041.pdf"
0.000100 0.001000 1 38.908333 0 4862 232 "1_1.0E-4_25557767.pdf"
0.000100 0.001000 3 60.423077 0 8091 165 "3_1.0E-4_21819764.pdf"
0.000100 0.001000 0 36.089985 2 1832 338 "0_1.0E-4_55286395.pdf"
0.000100 0.001000 1 86.313423 1 5201 247 "1_1.0E-4_77774257.pdf"
0.000100 0.001000 3 82.426880 1 4773 234 "3_1.0E-4_22068648.pdf"
0.000100 0.001000 0 33.635708 0 3430 278 "0_1.0E-4_22875299.pdf"
0.000100 0.001000 1 50.054585 1 5302 230 "1_1.0E-4_46220970.pdf"
0.000100 0.001000 3 55.279213 1 6002 210 "3_1.0E-4_77751800.pdf"
0.000100 0.001000 0 44.604774 2 4587 255 "0_1.0E-4_25438440.pdf"
0.000100 0.001000 1 77.775215 2 4638 254 "1_1.0E-4_81963947.pdf"
0.000100 0.001000 3 74.523590 2 4482 248 "3_1.0E-4_23895237.pdf"
0.000100 0.001000 0 37.516922 2 2584 307 "0_1.0E-4_37889782.pdf"
0.000100 0.001000 1 62.796364 2 5187 244 "1_1.0E-4_77689640.pdf"
0.000100 0.001000 3 72.633102 2 5918 228 "3_1.0E-4_94229048.pdf"
0.000100 0.001000 0 28.872469 1 1752 332 "0_1.0E-4_70880744.pdf"
0.000100 0.001000 1 63.289776 1 4793 247 "1_1.0E-4_7737868.pdf"
0.000100 0.001000 3 74.201927 1 5500 254 "3_1.0E-4_24687096.pdf"
0.000100 0.001000 0 35.992516 2 3003 302 "0_1.0E-4_35369898.pdf"
0.000100 0.001000 1 63.151775 2 6574 209 "1_1.0E-4_63815802.pdf"
0.000100 0.001000 3 70.785812 2 7439 184 "3_1.0E-4_58375715.pdf"
0.000100 0.001000 0 19.276550 2 1335 359 "0_1.0E-4_26283063.pdf"
0.000100 0.001000 1 51.322361 0 7077 197 "1_1.0E-4_42818631.pdf"
0.000100 0.001000 3 54.783001 1 6356 219 "3_1.0E-4_23682943.pdf"
0.000100 0.001000 0 51.041584 2 1965 318 "0_1.0E-4_81649500.pdf"
0.000100 0.001000 1 77.353447 2 3537 271 "1_1.0E-4_75531544.pdf"
0.000100 0.001000 3 93.036011 2 4391 266 "3_1.0E-4_84757783.pdf"
0.000100 0.001000 0 44.110386 3 2290 311 "0_1.0E-4_70544520.pdf"
0.000100 0.001000 1 67.286362 2 4502 257 "1_1.0E-4_12223902.pdf"
0.000100 0.001000 3 73.873283 3 4033 272 "3_1.0E-4_12871797.pdf"
0.000120 0.001000 0 33.732368 3 3678 268 "0_1.2E-4_89958845.pdf"
0.000120 0.001000 1 54.737411 2 3958 245 "1_1.2E-4_52724284.pdf"
0.000120 0.001000 3 84.827065 2 5685 198 "3_1.2E-4_65267722.pdf"
0.000120 0.001000 0 33.447052 2 2215 317 "0_1.2E-4_66502586.pdf"
0.000120 0.001000 1 62.214207 2 4575 228 "1_1.2E-4_28242527.pdf"
0.000120 0.001000 3 61.330009 2 4340 247 "3_1.2E-4_74161437.pdf"
0.000120 0.001000 0 34.339859 1 1661 323 "0_1.2E-4_45812247.pdf"
0.000120 0.001000 1 60.293743 1 3750 253 "1_1.2E-4_92866445.pdf"
0.000120 0.001000 3 84.431107 1 5729 214 "3_1.2E-4_30386034.pdf"
0.000120 0.001000 0 19.509548 1 2571 307 "0_1.2E-4_67405191.pdf"
0.000120 0.001000 1 38.398335 1 5949 189 "1_1.2E-4_55791409.pdf"
0.000120 0.001000 3 50.564312 0 8443 161 "3_1.2E-4_68629091.pdf"
0.000120 0.001000 0 32.613235 1 2606 302 "0_1.2E-4_31934925.pdf"
0.000120 0.001000 1 64.173409 2 5323 217 "1_1.2E-4_22652592.pdf"
0.000120 0.001000 3 59.669014 1 5094 203 "3_1.2E-4_52816593.pdf"
0.000120 0.001000 0 28.233278 2 1897 330 "0_1.2E-4_86900933.pdf"
0.000120 0.001000 1 74.003464 3 4915 226 "1_1.2E-4_49707540.pdf"
0.000120 0.001000 3 83.202072 3 5253 199 "3_1.2E-4_93391336.pdf"
0.000120 0.001000 0 37.150795 2 2378 313 "0_1.2E-4_4804906.pdf"
0.000120 0.001000 1 71.950722 2 4075 248 "1_1.2E-4_70423985.pdf"
0.000120 0.001000 3 66.995415 2 3677 263 "3_1.2E-4_11255748.pdf"
0.000120 0.001000 0 31.187880 1 1926 319 "0_1.2E-4_53874705.pdf"
0.000120 0.001000 1 75.376823 1 5609 210 "1_1.2E-4_71611574.pdf"
0.000120 0.001000 3 76.784195 1 5593 207 "3_1.2E-4_34172364.pdf"
0.000120 0.001000 0 34.426193 2 1425 342 "0_1.2E-4_92359770.pdf"
0.000120 0.001000 1 70.289688 2 3940 263 "1_1.2E-4_46854572.pdf"
0.000120 0.001000 3 84.208549 2 4942 224 "3_1.2E-4_26520485.pdf"
0.000120 0.001000 0 40.763901 2 2107 321 "0_1.2E-4_95815453.pdf"
0.000120 0.001000 1 88.086632 1 5000 231 "1_1.2E-4_76199947.pdf"
0.000120 0.001000 3 66.389931 1 3876 252 "3_1.2E-4_18759426.pdf"
0.000120 0.001000 0 42.961037 2 2359 323 "0_1.2E-4_92751707.pdf"
0.000120 0.001000 1 54.456089 2 3084 287 "1_1.2E-4_84962993.pdf"
0.000120 0.001000 3 70.511726 2 4235 254 "3_1.2E-4_35283050.pdf"
0.000120 0.001000 0 31.397537 1 2120 314 "0_1.2E-4_9224313.pdf"
0.000120 0.001000 1 76.879707 1 5402 210 "1_1.2E-4_17340790.pdf"
0.000120 0.001000 3 85.976700 1 6046 197 "3_1.2E-4_57805254.pdf"
0.000120 0.001000 0 32.378670 2 1886 328 "0_1.2E-4_20776394.pdf"
0.000120 0.001000 1 68.602112 0 4602 231 "1_1.2E-4_87097995.pdf"
0.000120 0.001000 3 75.284294 0 5054 209 "3_1.2E-4_40256316.pdf"
0.000120 0.001000 0 25.376799 1 1672 327 "0_1.2E-4_20559125.pdf"
0.000120 0.001000 1 52.178139 0 4005 257 "1_1.2E-4_68244220.pdf"
0.000120 0.001000 3 68.685722 0 5568 204 "3_1.2E-4_7192759.pdf"
0.000120 0.001000 0 32.049973 1 2641 307 "0_1.2E-4_562729.pdf"
0.000120 0.001000 1 76.919807 0 5994 214 "1_1.2E-4_39801754.pdf"
0.000120 0.001000 3 76.627663 3 5317 217 "3_1.2E-4_86412954.pdf"
0.000120 0.001000 0 36.359959 2 1773 324 "0_1.2E-4_71840231.pdf"
0.000120 0.001000 1 61.521793 3 4243 240 "1_1.2E-4_49054875.pdf"
0.000120 0.001000 3 78.179260 1 4688 227 "3_1.2E-4_45048984.pdf"
0.000120 0.001000 0 27.977173 2 1616 324 "0_1.2E-4_64511864.pdf"
0.000120 0.001000 1 54.267136 2 4128 256 "1_1.2E-4_77566552.pdf"
0.000120 0.001000 3 68.760742 2 5284 223 "3_1.2E-4_19818140.pdf"
0.000120 0.001000 0 25.692936 1 2093 300 "0_1.2E-4_28852530.pdf"
0.000120 0.001000 1 53.019951 1 4952 227 "1_1.2E-4_42697130.pdf"
0.000120 0.001000 3 65.395370 0 6315 185 "3_1.2E-4_50250754.pdf"
0.000120 0.001000 0 23.653681 1 1377 347 "0_1.2E-4_81619360.pdf"
0.000120 0.001000 1 53.702343 3 3417 255 "1_1.2E-4_20715589.pdf"
0.000120 0.001000 3 73.347252 3 4835 233 "3_1.2E-4_10176760.pdf"
0.000120 0.001000 0 34.686649 2 2482 310 "0_1.2E-4_91846782.pdf"
0.000120 0.001000 1 70.301697 3 4457 251 "1_1.2E-4_26078594.pdf"
0.000120 0.001000 3 85.342896 3 5549 218 "3_1.2E-4_83282609.pdf"
0.000120 0.001000 0 38.602806 2 1971 322 "0_1.2E-4_49552285.pdf"
0.000120 0.001000 1 86.478310 2 5236 219 "1_1.2E-4_91145643.pdf"
0.000120 0.001000 3 72.204262 2 4238 251 "3_1.2E-4_80707704.pdf"
0.000120 0.001000 0 36.753849 2 1949 323 "0_1.2E-4_77886221.pdf"
0.000120 0.001000 1 55.838528 2 3123 267 "1_1.2E-4_79007181.pdf"
0.000120 0.001000 3 74.677147 1 4605 243 "3_1.2E-4_60170254.pdf"
0.000120 0.001000 0 43.574516 2 2617 298 "0_1.2E-4_18261322.pdf"
0.000120 0.001000 1 58.740257 1 4231 245 "1_1.2E-4_65551534.pdf"
0.000120 0.001000 3 60.816494 2 3957 250 "3_1.2E-4_60436429.pdf"
0.000120 0.001000 0 26.174553 2 1912 317 "0_1.2E-4_77558955.pdf"
0.000120 0.001000 1 60.583839 0 4813 218 "1_1.2E-4_17234072.pdf"
0.000120 0.001000 3 78.779366 0 6349 196 "3_1.2E-4_29947534.pdf"
0.000120 0.001000 0 40.489449 3 2021 310 "0_1.2E-4_53098473.pdf"
0.000120 0.001000 1 70.467331 3 3981 266 "1_1.2E-4_51308686.pdf"
0.000120 0.001000 3 92.175781 3 4993 221 "3_1.2E-4_59247362.pdf"
0.000120 0.001000 0 32.435055 1 1994 319 "0_1.2E-4_557222.pdf"
0.000120 0.001000 1 63.914337 1 4155 249 "1_1.2E-4_32764963.pdf"
0.000120 0.001000 3 82.428391 0 5341 217 "3_1.2E-4_54709425.pdf"
0.000120 0.001000 0 35.676380 1 3051 275 "0_1.2E-4_58725089.pdf"
0.000120 0.001000 1 55.469589 2 4424 250 "1_1.2E-4_82216892.pdf"
0.000120 0.001000 3 76.696091 2 5578 206 "3_1.2E-4_83356459.pdf"
0.000120 0.001000 0 29.717178 2 2587 300 "0_1.2E-4_78958497.pdf"
0.000120 0.001000 1 66.478806 0 4710 235 "1_1.2E-4_23613853.pdf"
0.000120 0.001000 3 75.535004 0 5367 231 "3_1.2E-4_76327649.pdf"
0.000120 0.001000 0 30.749180 3 1663 328 "0_1.2E-4_40265121.pdf"
0.000120 0.001000 1 66.598167 1 5197 209 "1_1.2E-4_23860879.pdf"
0.000120 0.001000 3 86.203278 1 5863 214 "3_1.2E-4_25119180.pdf"
0.000120 0.001000 0 37.685932 3 1422 347 "0_1.2E-4_36939558.pdf"
0.000120 0.001000 1 78.895126 3 4145 231 "1_1.2E-4_94053139.pdf"
0.000120 0.001000 3 85.441513 3 4206 227 "3_1.2E-4_96991755.pdf"
0.000120 0.001000 0 38.127014 0 2078 325 "0_1.2E-4_95326140.pdf"
0.000120 0.001000 1 72.132881 0 4672 227 "1_1.2E-4_23546886.pdf"
0.000120 0.001000 3 68.955658 0 4362 238 "3_1.2E-4_70960815.pdf"
0.000120 0.001000 0 24.633745 1 2293 316 "0_1.2E-4_54890198.pdf"
0.000120 0.001000 1 54.460125 0 4521 224 "1_1.2E-4_27315738.pdf"
0.000120 0.001000 3 65.202293 1 5286 211 "3_1.2E-4_65539980.pdf"
0.000120 0.001000 0 36.069817 3 2339 313 "0_1.2E-4_96238864.pdf"
0.000120 0.001000 1 64.370949 1 5196 214 "1_1.2E-4_80934027.pdf"
0.000120 0.001000 3 65.839020 2 5044 201 "3_1.2E-4_38260005.pdf"
0.000120 0.001000 0 30.328358 1 3361 277 "0_1.2E-4_52148242.pdf"
0.000120 0.001000 1 51.585648 1 4848 229 "1_1.2E-4_76179247.pdf"
0.000120 0.001000 3 62.966515 1 5835 198 "3_1.2E-4_54401344.pdf"
0.000120 0.001000 0 47.656364 1 2651 295 "0_1.2E-4_17823081.pdf"
0.000120 0.001000 1 78.886841 2 4370 267 "1_1.2E-4_39314925.pdf"
0.000120 0.001000 3 79.177368 2 4478 245 "3_1.2E-4_5456010.pdf"
0.000120 0.001000 0 33.227871 1 2096 335 "0_1.2E-4_8664245.pdf"
0.000120 0.001000 1 65.288887 2 3899 258 "1_1.2E-4_51767090.pdf"
0.000120 0.001000 3 77.262283 2 4552 237 "3_1.2E-4_1803292.pdf"
0.000120 0.001000 0 40.413948 2 2398 296 "0_1.2E-4_93068456.pdf"
0.000120 0.001000 1 73.292496 2 4731 229 "1_1.2E-4_2053673.pdf"
0.000120 0.001000 3 79.937103 2 5348 220 "3_1.2E-4_77999758.pdf"
0.000120 0.001000 0 38.223732 2 2803 281 "0_1.2E-4_51108132.pdf"
0.000120 0.001000 1 82.215782 2 5465 217 "1_1.2E-4_62961089.pdf"
0.000120 0.001000 3 86.376610 2 5683 214 "3_1.2E-4_11266584.pdf"
0.000120 0.001000 0 40.540157 2 1684 343 "0_1.2E-4_21757966.pdf"
0.000120 0.001000 1 82.153893 2 4299 239 "1_1.2E-4_71057209.pdf"
0.000120 0.001000 3 66.848465 2 3367 252 "3_1.2E-4_78229222.pdf"
0.000120 0.001000 0 31.544359 0 3079 278 "0_1.2E-4_43852957.pdf"
0.000120 0.001000 1 64.375343 0 5451 214 "1_1.2E-4_1538989.pdf"
0.000120 0.001000 3 58.540016 0 5040 225 "3_1.2E-4_14802047.pdf"
0.000120 0.001000 0 24.585812 2 3742 248 "0_1.2E-4_83640369.pdf"
0.000120 0.001000 1 46.557934 1 6523 190 "1_1.2E-4_71066807.pdf"
0.000120 0.001000 3 47.753727 1 6601 183 "3_1.2E-4_94141521.pdf"
0.000120 0.001000 0 37.144001 1 2245 303 "0_1.2E-4_49899053.pdf"
0.000120 0.001000 1 63.033638 1 4498 245 "1_1.2E-4_43101831.pdf"
0.000120 0.001000 3 74.754196 1 5376 231 "3_1.2E-4_84709090.pdf"
0.000120 0.001000 0 43.271866 1 3166 292 "0_1.2E-4_98769395.pdf"
0.000120 0.001000 1 61.523151 0 4726 255 "1_1.2E-4_65523151.pdf"
0.000120 0.001000 3 77.486183 1 6514 202 "3_1.2E-4_3318129.pdf"
0.000120 0.001000 0 29.612247 2 1428 339 "0_1.2E-4_41593910.pdf"
0.000120 0.001000 1 64.682755 2 4619 227 "1_1.2E-4_66963310.pdf"
0.000120 0.001000 3 97.851112 2 5998 218 "3_1.2E-4_30915893.pdf"
0.000120 0.001000 0 13.416129 2 2412 303 "0_1.2E-4_70789235.pdf"
0.000120 0.001000 1 30.658157 1 8325 151 "1_1.2E-4_32441802.pdf"
0.000120 0.001000 3 42.678108 0 9845 121 "3_1.2E-4_40155568.pdf"
0.000120 0.001000 0 29.813852 1 2401 302 "0_1.2E-4_41208378.pdf"
0.000120 0.001000 1 66.719543 1 5344 209 "1_1.2E-4_51880070.pdf"
0.000120 0.001000 3 65.697815 1 4928 218 "3_1.2E-4_97707366.pdf"
0.000120 0.001000 0 41.529808 2 2307 304 "0_1.2E-4_46713254.pdf"
0.000120 0.001000 1 54.662838 2 3076 273 "1_1.2E-4_82443436.pdf"
0.000120 0.001000 3 81.190659 2 4862 217 "3_1.2E-4_79316460.pdf"
0.000120 0.001000 0 21.457970 2 1589 329 "0_1.2E-4_21107947.pdf"
0.000120 0.001000 1 51.008724 1 4359 241 "1_1.2E-4_97486901.pdf"
0.000120 0.001000 3 56.971275 0 4828 232 "3_1.2E-4_38253779.pdf"
0.000120 0.001000 0 30.240084 2 1827 311 "0_1.2E-4_32482754.pdf"
0.000120 0.001000 1 51.325172 2 4377 230 "1_1.2E-4_12509511.pdf"
0.000120 0.001000 3 94.777794 2 6828 177 "3_1.2E-4_34250306.pdf"
0.000120 0.001000 0 43.624237 2 2148 312 "0_1.2E-4_45779225.pdf"
0.000120 0.001000 1 75.288345 1 4942 222 "1_1.2E-4_20458808.pdf"
0.000120 0.001000 3 96.406548 2 5579 229 "3_1.2E-4_96941006.pdf"
0.000120 0.001000 0 36.279293 1 3644 279 "0_1.2E-4_69525350.pdf"
0.000120 0.001000 1 65.530067 1 4976 226 "1_1.2E-4_32143742.pdf"
0.000120 0.001000 3 70.603050 2 5125 225 "3_1.2E-4_36881669.pdf"
0.000120 0.001000 0 39.453617 2 2179 299 "0_1.2E-4_63535005.pdf"
0.000120 0.001000 1 81.973984 3 4199 260 "1_1.2E-4_48049523.pdf"
0.000120 0.001000 3 76.629951 3 3681 263 "3_1.2E-4_25649992.pdf"
0.000120 0.001000 0 36.079372 2 2094 301 "0_1.2E-4_97549360.pdf"
0.000120 0.001000 1 45.746246 1 2708 311 "1_1.2E-4_60362536.pdf"
0.000120 0.001000 3 69.477257 2 4809 216 "3_1.2E-4_14693033.pdf"
0.000120 0.001000 0 26.910254 2 1599 338 "0_1.2E-4_64235045.pdf"
0.000120 0.001000 1 80.016525 2 4517 249 "1_1.2E-4_75820341.pdf"
0.000120 0.001000 3 88.607071 2 5055 221 "3_1.2E-4_58980554.pdf"
0.000120 0.001000 0 30.128500 2 2091 319 "0_1.2E-4_59763026.pdf"
0.000120 0.001000 1 56.972725 1 3863 249 "1_1.2E-4_7542347.pdf"
0.000120 0.001000 3 64.170555 0 4276 242 "3_1.2E-4_42435754.pdf"
0.000120 0.001000 0 33.954227 3 1472 333 "0_1.2E-4_81006886.pdf"
0.000120 0.001000 1 75.163826 3 3797 256 "1_1.2E-4_79569161.pdf"
0.000120 0.001000 3 90.961021 3 4760 235 "3_1.2E-4_23719840.pdf"
0.000120 0.001000 0 35.411167 3 2021 312 "0_1.2E-4_40668049.pdf"
0.000120 0.001000 1 71.285583 2 4769 227 "1_1.2E-4_96090626.pdf"
0.000120 0.001000 3 87.882286 2 5740 215 "3_1.2E-4_6897231.pdf"
0.000120 0.001000 0 42.522232 1 1956 320 "0_1.2E-4_83878580.pdf"
0.000120 0.001000 1 87.897285 2 4420 235 "1_1.2E-4_94742011.pdf"
0.000120 0.001000 3 82.313408 2 4262 230 "3_1.2E-4_31295912.pdf"
0.000120 0.001000 0 38.280060 1 1869 324 "0_1.2E-4_43201211.pdf"
0.000120 0.001000 1 81.099808 3 4555 233 "1_1.2E-4_34632399.pdf"
0.000120 0.001000 3 78.766808 3 4411 227 "3_1.2E-4_38013703.pdf"
0.000120 0.001000 0 38.084568 2 2895 310 "0_1.2E-4_25978305.pdf"
0.000120 0.001000 1 50.393780 1 4512 246 "1_1.2E-4_94117930.pdf"
0.000120 0.001000 3 84.793022 3 6119 209 "3_1.2E-4_26671145.pdf"
0.000120 0.001000 0 44.057735 2 2285 307 "0_1.2E-4_22257405.pdf"
0.000120 0.001000 1 66.923889 2 4293 256 "1_1.2E-4_8188740.pdf"
0.000120 0.001000 3 85.798683 3 5116 226 "3_1.2E-4_50263736.pdf"
0.000120 0.001000 0 28.993700 1 1546 342 "0_1.2E-4_97493565.pdf"
0.000120 0.001000 1 79.085182 1 4573 242 "1_1.2E-4_74561566.pdf"
0.000120 0.001000 3 87.672699 2 5198 205 "3_1.2E-4_50503694.pdf"
0.000120 0.001000 0 33.027634 1 2056 316 "0_1.2E-4_74667500.pdf"
0.000120 0.001000 1 59.569244 2 3626 270 "1_1.2E-4_22975526.pdf"
0.000120 0.001000 3 67.424110 2 4040 254 "3_1.2E-4_63410981.pdf"
0.000120 0.001000 0 33.658489 2 1594 337 "0_1.2E-4_37690957.pdf"
0.000120 0.001000 1 67.400864 1 3643 252 "1_1.2E-4_60176482.pdf"
0.000120 0.001000 3 80.681679 0 4478 224 "3_1.2E-4_73335900.pdf"
0.000120 0.001000 0 37.516041 2 1856 327 "0_1.2E-4_86412721.pdf"
0.000120 0.001000 1 83.594810 3 5160 222 "1_1.2E-4_8163532.pdf"
0.000120 0.001000 3 73.697174 3 4025 246 "3_1.2E-4_34650332.pdf"
0.000120 0.001000 0 29.041534 1 1611 337 "0_1.2E-4_68381608.pdf"
0.000120 0.001000 1 62.510727 2 4306 239 "1_1.2E-4_2824478.pdf"
0.000120 0.001000 3 73.908646 2 5291 220 "3_1.2E-4_83043674.pdf"
0.000120 0.001000 0 39.378773 2 2085 311 "0_1.2E-4_83959169.pdf"
0.000120 0.001000 1 66.042419 1 3414 276 "1_1.2E-4_40872681.pdf"
0.000120 0.001000 3 79.025955 1 4262 250 "3_1.2E-4_55900543.pdf"
0.000120 0.001000 0 34.663536 1 1749 314 "0_1.2E-4_59642487.pdf"
0.000120 0.001000 1 80.274849 1 4568 243 "1_1.2E-4_24760564.pdf"
0.000120 0.001000 3 76.818283 2 4227 248 "3_1.2E-4_87688180.pdf"
0.000120 0.001000 0 48.782909 2 2618 308 "0_1.2E-4_24113365.pdf"
0.000120 0.001000 1 73.938118 2 4340 238 "1_1.2E-4_74168395.pdf"
0.000120 0.001000 3 88.089760 2 5230 218 "3_1.2E-4_92477807.pdf"
0.000120 0.001000 0 27.905779 2 1515 323 "0_1.2E-4_48821010.pdf"
0.000120 0.001000 1 68.897446 2 4407 248 "1_1.2E-4_43273600.pdf"
0.000120 0.001000 3 87.589111 1 5172 221 "3_1.2E-4_25622573.pdf"
0.000120 0.001000 0 29.046427 1 2252 305 "0_1.2E-4_8655749.pdf"
0.000120 0.001000 1 81.996986 3 5208 217 "1_1.2E-4_1385989.pdf"
0.000120 0.001000 3 90.250626 3 5663 194 "3_1.2E-4_30236081.pdf"
0.000120 0.001000 0 41.336578 3 1778 328 "0_1.2E-4_60857384.pdf"
0.000120 0.001000 1 78.231064 2 4621 236 "1_1.2E-4_11797126.pdf"
0.000120 0.001000 3 79.699921 3 4080 255 "3_1.2E-4_665925.pdf"
0.000120 0.001000 0 46.669502 2 3028 292 "0_1.2E-4_16659776.pdf"
0.000120 0.001000 1 74.493355 2 5535 206 "1_1.2E-4_69625235.pdf"
0.000120 0.001000 3 84.318649 3 6180 189 "3_1.2E-4_50969577.pdf"
0.000120 0.001000 0 39.695625 1 3030 278 "0_1.2E-4_70702172.pdf"
0.000120 0.001000 1 55.136211 1 4241 253 "1_1.2E-4_3978062.pdf"
0.000120 0.001000 3 70.860619 0 5280 216 "3_1.2E-4_3931059.pdf"
0.000120 0.001000 0 33.270988 2 2226 314 "0_1.2E-4_94422895.pdf"
0.000120 0.001000 1 36.165131 1 2651 285 "1_1.2E-4_36916923.pdf"
0.000120 0.001000 3 74.278664 3 6092 185 "3_1.2E-4_44612979.pdf"
0.000120 0.001000 0 40.873344 2 2137 309 "0_1.2E-4_22769771.pdf"
0.000120 0.001000 1 76.818260 1 4188 235 "1_1.2E-4_94382788.pdf"
0.000120 0.001000 3 73.588913 2 4055 244 "3_1.2E-4_2534195.pdf"
0.000120 0.001000 0 41.104374 2 2279 300 "0_1.2E-4_50570575.pdf"
0.000120 0.001000 1 63.437630 2 3451 256 "1_1.2E-4_73396450.pdf"
0.000120 0.001000 3 54.499416 2 2979 284 "3_1.2E-4_44570989.pdf"
0.000120 0.001000 0 43.896488 3 2674 288 "0_1.2E-4_84316542.pdf"
0.000120 0.001000 1 65.337349 2 4563 230 "1_1.2E-4_35342241.pdf"
0.000120 0.001000 3 72.875931 3 4654 242 "3_1.2E-4_11196373.pdf"
0.000120 0.001000 0 35.724689 2 2498 313 "0_1.2E-4_10019728.pdf"
0.000120 0.001000 1 48.488029 2 4163 261 "1_1.2E-4_23704492.pdf"
0.000120 0.001000 3 67.898857 2 5555 203 "3_1.2E-4_15179294.pdf"
0.000120 0.001000 0 34.032574 1 2090 321 "0_1.2E-4_48782916.pdf"
0.000120 0.001000 1 76.293648 2 4749 223 "1_1.2E-4_67441226.pdf"
0.000120 0.001000 3 69.057053 0 4244 228 "3_1.2E-4_29156336.pdf"
0.000120 0.001000 0 31.606586 1 2175 305 "0_1.2E-4_63466562.pdf"
0.000120 0.001000 1 68.387466 0 5118 222 "1_1.2E-4_70724852.pdf"
0.000120 0.001000 3 73.221413 1 5704 215 "3_1.2E-4_20404625.pdf"
0.000120 0.001000 0 23.856268 1 1803 316 "0_1.2E-4_99168852.pdf"
0.000120 0.001000 1 62.851398 1 5150 220 "1_1.2E-4_19261736.pdf"
0.000120 0.001000 3 64.402695 1 5496 212 "3_1.2E-4_10323293.pdf"
0.000120 0.001000 0 38.145054 1 2345 294 "0_1.2E-4_61507390.pdf"
0.000120 0.001000 1 69.362892 2 4905 225 "1_1.2E-4_69177276.pdf"
0.000120 0.001000 3 76.819153 2 5562 208 "3_1.2E-4_31377757.pdf"
0.000120 0.001000 0 37.345169 2 2067 301 "0_1.2E-4_32007610.pdf"
0.000120 0.001000 1 67.447784 2 4029 257 "1_1.2E-4_16823399.pdf"
0.000120 0.001000 3 95.928459 2 5743 226 "3_1.2E-4_67739797.pdf"
0.000120 0.001000 0 30.580156 1 1958 320 "0_1.2E-4_23831949.pdf"
0.000120 0.001000 1 67.778130 2 4672 229 "1_1.2E-4_80967238.pdf"
0.000120 0.001000 3 65.213982 1 4722 221 "3_1.2E-4_41688895.pdf"
0.000120 0.001000 0 26.889114 1 1677 338 "0_1.2E-4_31871613.pdf"
0.000120 0.001000 1 54.924011 1 3992 252 "1_1.2E-4_84760907.pdf"
0.000120 0.001000 3 64.266083 1 5272 202 "3_1.2E-4_92796015.pdf"
0.000120 0.001000 0 25.929426 2 1986 309 "0_1.2E-4_10099745.pdf"
0.000120 0.001000 1 57.802242 2 4763 232 "1_1.2E-4_19258972.pdf"
0.000120 0.001000 3 77.386436 2 6412 204 "3_1.2E-4_26586642.pdf"
0.000120 0.001000 0 34.147182 1 3028 294 "0_1.2E-4_34127239.pdf"
0.000120 0.001000 1 61.393730 1 5330 207 "1_1.2E-4_18129437.pdf"
0.000120 0.001000 3 65.075676 0 5781 203 "3_1.2E-4_10145672.pdf"
0.000120 0.001000 0 39.559559 1 2926 285 "0_1.2E-4_31497574.pdf"
0.000120 0.001000 1 78.287987 2 5545 239 "1_1.2E-4_77833356.pdf"
0.000120 0.001000 3 70.416969 2 4776 224 "3_1.2E-4_69651610.pdf"
0.000120 0.001000 0 30.370251 2 1490 335 "0_1.2E-4_30580597.pdf"
0.000120 0.001000 1 66.160698 2 3638 271 "1_1.2E-4_65127691.pdf"
0.000120 0.001000 3 84.624641 2 4818 230 "3_1.2E-4_54953756.pdf"
0.000120 0.001000 0 23.608820 1 2922 296 "0_1.2E-4_90517880.pdf"
0.000120 0.001000 1 39.366974 1 5163 221 "1_1.2E-4_16315315.pdf"
0.000120 0.001000 3 53.316357 0 7046 192 "3_1.2E-4_68507329.pdf"
0.000120 0.001000 0 31.868189 1 1463 353 "0_1.2E-4_2668150.pdf"
0.000120 0.001000 1 68.054764 2 4058 255 "1_1.2E-4_2069486.pdf"
0.000120 0.001000 3 85.360741 1 4966 229 "3_1.2E-4_74653939.pdf"
0.000120 0.001000 0 29.456861 0 2971 276 "0_1.2E-4_68712488.pdf"
0.000120 0.001000 1 46.897404 0 4597 239 "1_1.2E-4_10976199.pdf"
0.000120 0.001000 3 51.784233 1 5616 201 "3_1.2E-4_9506992.pdf"
0.000120 0.001000 0 31.091957 1 1905 329 "0_1.2E-4_78297920.pdf"
0.000120 0.001000 1 66.797714 1 4612 215 "1_1.2E-4_73620435.pdf"
0.000120 0.001000 3 65.955307 2 3943 244 "3_1.2E-4_85509134.pdf"
0.000120 0.001000 0 28.116991 2 2318 303 "0_1.2E-4_15270779.pdf"
0.000120 0.001000 1 59.088699 1 4815 223 "1_1.2E-4_8948903.pdf"
0.000120 0.001000 3 61.159554 2 4814 224 "3_1.2E-4_44835102.pdf"
0.000120 0.001000 0 19.963829 0 1656 337 "0_1.2E-4_91168097.pdf"
0.000120 0.001000 1 71.279999 0 5270 202 "1_1.2E-4_85069763.pdf"
0.000120 0.001000 3 68.502396 1 5018 225 "3_1.2E-4_7738532.pdf"
0.000120 0.001000 0 25.155430 1 1950 335 "0_1.2E-4_51306667.pdf"
0.000120 0.001000 1 53.510620 1 5596 201 "1_1.2E-4_37264071.pdf"
0.000120 0.001000 3 63.887604 2 6570 174 "3_1.2E-4_47478444.pdf"
0.000120 0.001000 0 19.788132 2 1403 349 "0_1.2E-4_89057741.pdf"
0.000120 0.001000 1 50.249050 1 6257 203 "1_1.2E-4_38659935.pdf"
0.000120 0.001000 3 61.072796 1 7236 181 "3_1.2E-4_81019744.pdf"
0.000120 0.001000 0 45.667736 2 2227 308 "0_1.2E-4_3414375.pdf"
0.000120 0.001000 1 86.319016 3 3919 270 "1_1.2E-4_49448103.pdf"
0.000120 0.001000 3 75.219055 2 3373 280 "3_1.2E-4_81614021.pdf"
0.000120 0.001000 0 48.567039 1 3288 267 "0_1.2E-4_92562239.pdf"
0.000120 0.001000 1 73.285767 3 4007 243 "1_1.2E-4_22627594.pdf"
0.000120 0.001000 3 87.579025 3 4887 242 "3_1.2E-4_11635250.pdf"
0.000130 0.001000 0 35.262371 2 2855 272 "0_1.3E-4_6518357.pdf"
0.000130 0.001000 1 59.720196 2 4353 236 "1_1.3E-4_14005242.pdf"
0.000130 0.001000 3 76.607826 2 5079 208 "3_1.3E-4_73037525.pdf"
0.000130 0.001000 0 27.601336 1 2154 296 "0_1.3E-4_9441891.pdf"
0.000130 0.001000 1 83.741089 1 6082 196 "1_1.3E-4_57609420.pdf"
0.000130 0.001000 3 70.287582 2 5053 206 "3_1.3E-4_58923006.pdf"
0.000130 0.001000 0 53.949303 1 3259 260 "0_1.3E-4_51236467.pdf"
0.000130 0.001000 1 62.257030 1 3911 252 "1_1.3E-4_9347924.pdf"
0.000130 0.001000 3 74.730255 1 4946 206 "3_1.3E-4_93356263.pdf"
0.000130 0.001000 0 18.745390 1 2532 303 "0_1.3E-4_53160189.pdf"
0.000130 0.001000 1 35.084705 0 5672 207 "1_1.3E-4_44117019.pdf"
0.000130 0.001000 3 43.744572 0 7300 136 "3_1.3E-4_96268256.pdf"
0.000130 0.001000 0 23.964045 1 1839 314 "0_1.3E-4_2514714.pdf"
0.000130 0.001000 1 54.985088 2 4608 223 "1_1.3E-4_26292274.pdf"
0.000130 0.001000 3 57.995445 1 4923 219 "3_1.3E-4_45473949.pdf"
0.000130 0.001000 0 42.879940 3 2551 289 "0_1.3E-4_58494339.pdf"
0.000130 0.001000 1 68.420341 3 4354 223 "1_1.3E-4_5941204.pdf"
0.000130 0.001000 3 76.442177 3 4778 231 "3_1.3E-4_70796289.pdf"
0.000130 0.001000 0 30.726044 2 2213 300 "0_1.3E-4_88026863.pdf"
0.000130 0.001000 1 77.527184 1 4556 219 "1_1.3E-4_96544193.pdf"
0.000130 0.001000 3 68.905289 2 3805 250 "3_1.3E-4_85481511.pdf"
0.000130 0.001000 0 33.100479 1 2108 305 "0_1.3E-4_52264532.pdf"
0.000130 0.001000 1 55.536774 1 3762 238 "1_1.3E-4_43223825.pdf"
0.000130 0.001000 3 77.752151 1 5881 210 "3_1.3E-4_84400267.pdf"
0.000130 0.001000 0 33.935982 2 1390 338 "0_1.3E-4_63073882.pdf"
0.000130 0.001000 1 75.885666 2 4399 234 "1_1.3E-4_39107472.pdf"
0.000130 0.001000 3 79.657272 2 4621 233 "3_1.3E-4_44259588.pdf"
0.000130 0.001000 0 38.395439 2 2316 300 "0_1.3E-4_76266716.pdf"
0.000130 0.001000 1 64.008430 1 3484 273 "1_1.3E-4_38051132.pdf"
0.000130 0.001000 3 64.838150 1 3627 272 "3_1.3E-4_4974837.pdf"
0.000130 0.001000 0 40.158852 1 2686 285 "0_1.3E-4_80443681.pdf"
0.000130 0.001000 1 70.909943 2 4068 244 "1_1.3E-4_95516432.pdf"
0.000130 0.001000 3 74.692146 2 4504 215 "3_1.3E-4_99093760.pdf"
0.000130 0.001000 0 39.488174 1 2469 286 "0_1.3E-4_82157924.pdf"
0.000130 0.001000 1 64.104340 1 4729 210 "1_1.3E-4_76470278.pdf"
0.000130 0.001000 3 70.041107 1 4809 222 "3_1.3E-4_67868598.pdf"
0.000130 0.001000 0 28.802444 2 1592 339 "0_1.3E-4_10283859.pdf"
0.000130 0.001000 1 69.352715 0 4991 211 "1_1.3E-4_16759607.pdf"
0.000130 0.001000 3 64.182831 0 4195 229 "3_1.3E-4_24034691.pdf"
0.000130 0.001000 0 29.274380 1 1983 311 "0_1.3E-4_81309689.pdf"
0.000130 0.001000 1 50.364906 1 4489 230 "1_1.3E-4_9184994.pdf"
0.000130 0.001000 3 59.257423 0 4660 214 "3_1.3E-4_70730129.pdf"
0.000130 0.001000 0 47.660645 2 3894 234 "0_1.3E-4_49320580.pdf"
0.000130 0.001000 1 53.960575 2 5259 226 "1_1.3E-4_73105932.pdf"
0.000130 0.001000 3 72.612114 3 4984 206 "3_1.3E-4_672583.pdf"
0.000130 0.001000 0 35.282116 1 1848 315 "0_1.3E-4_35852360.pdf"
0.000130 0.001000 1 59.004574 1 3720 248 "1_1.3E-4_65066035.pdf"
0.000130 0.001000 3 84.898293 1 5166 232 "3_1.3E-4_32213339.pdf"
0.000130 0.001000 0 27.544926 2 1575 326 "0_1.3E-4_35289363.pdf"
0.000130 0.001000 1 59.017841 1 4003 242 "1_1.3E-4_14856697.pdf"
0.000130 0.001000 3 76.112213 2 6057 201 "3_1.3E-4_13115970.pdf"
0.000130 0.001000 0 22.978315 1 1587 333 "0_1.3E-4_12152056.pdf"
0.000130 0.001000 1 56.584816 0 5125 206 "1_1.3E-4_93102706.pdf"
0.000130 0.001000 3 65.075478 0 6261 177 "3_1.3E-4_95899752.pdf"
0.000130 0.001000 0 40.504475 2 2543 300 "0_1.3E-4_64082819.pdf"
0.000130 0.001000 1 62.189468 3 4029 235 "1_1.3E-4_79866545.pdf"
0.000130 0.001000 3 79.591347 3 5338 206 "3_1.3E-4_77574565.pdf"
0.000130 0.001000 0 36.893414 2 2188 306 "0_1.3E-4_36985900.pdf"
0.000130 0.001000 1 67.323654 3 4433 230 "1_1.3E-4_89830158.pdf"
0.000130 0.001000 3 53.785469 3 3203 261 "3_1.3E-4_49948168.pdf"
0.000130 0.001000 0 43.176331 2 2231 308 "0_1.3E-4_78140441.pdf"
0.000130 0.001000 1 71.449959 1 4697 224 "1_1.3E-4_8123955.pdf"
0.000130 0.001000 3 73.461357 2 4323 226 "3_1.3E-4_34069455.pdf"
0.000130 0.001000 0 32.443027 2 1913 309 "0_1.3E-4_23999959.pdf"
0.000130 0.001000 1 64.382988 2 3818 247 "1_1.3E-4_52946259.pdf"
0.000130 0.001000 3 72.456276 1 4471 219 "3_1.3E-4_68411996.pdf"
0.000130 0.001000 0 38.365566 2 2207 311 "0_1.3E-4_80236698.pdf"
0.000130 0.001000 1 64.930069 2 4259 229 "1_1.3E-4_65792498.pdf"
0.000130 0.001000 3 73.632545 2 4957 234 "3_1.3E-4_70996595.pdf"
0.000130 0.001000 0 34.860268 2 2681 290 "0_1.3E-4_6094043.pdf"
0.000130 0.001000 1 66.334297 2 5071 213 "1_1.3E-4_71062724.pdf"
0.000130 0.001000 3 60.967819 0 4801 217 "3_1.3E-4_98545630.pdf"
0.000130 0.001000 0 51.339081 2 2598 291 "0_1.3E-4_25872131.pdf"
0.000130 0.001000 1 81.758255 3 4659 231 "1_1.3E-4_2933983.pdf"
0.000130 0.001000 3 86.656357 3 4654 213 "3_1.3E-4_13902327.pdf"
0.000130 0.001000 0 35.547768 1 2210 302 "0_1.3E-4_70621141.pdf"
0.000130 0.001000 1 68.988380 0 4662 214 "1_1.3E-4_95250399.pdf"
0.000130 0.001000 3 66.854202 0 4195 234 "3_1.3E-4_48876339.pdf"
0.000130 0.001000 0 45.817902 3 3395 271 "0_1.3E-4_19125898.pdf"
0.000130 0.001000 1 53.475777 3 4079 234 "1_1.3E-4_81606143.pdf"
0.000130 0.001000 3 69.730568 2 4960 216 "3_1.3E-4_86084960.pdf"
0.000130 0.001000 0 32.549999 2 2181 306 "0_1.3E-4_82213755.pdf"
0.000130 0.001000 1 70.922531 0 5182 226 "1_1.3E-4_68397894.pdf"
0.000130 0.001000 3 66.644234 0 4779 226 "3_1.3E-4_95262338.pdf"
0.000130 0.001000 0 44.376999 3 2864 296 "0_1.3E-4_54361217.pdf"
0.000130 0.001000 1 75.322754 2 5122 210 "1_1.3E-4_41996107.pdf"
0.000130 0.001000 3 66.856499 1 4357 237 "3_1.3E-4_83032317.pdf"
0.000130 0.001000 0 42.501659 3 1618 333 "0_1.3E-4_47124178.pdf"
0.000130 0.001000 1 82.460915 3 4064 241 "1_1.3E-4_37081126.pdf"
0.000130 0.001000 3 94.336418 3 4747 241 "3_1.3E-4_83017224.pdf"
0.000130 0.001000 0 29.852703 0 1456 335 "0_1.3E-4_71263500.pdf"
0.000130 0.001000 1 63.687477 0 3950 242 "1_1.3E-4_75409143.pdf"
0.000130 0.001000 3 77.211189 0 5020 227 "3_1.3E-4_42276797.pdf"
0.000130 0.001000 0 27.849516 0 2117 297 "0_1.3E-4_23223878.pdf"
0.000130 0.001000 1 69.242500 0 5638 198 "1_1.3E-4_94031313.pdf"
0.000130 0.001000 3 64.102371 1 5198 212 "3_1.3E-4_85237011.pdf"
0.000130 0.001000 0 30.306986 2 1875 321 "0_1.3E-4_3163930.pdf"
0.000130 0.001000 1 48.597672 2 3997 242 "1_1.3E-4_13966455.pdf"
0.000130 0.001000 3 66.087593 2 5056 200 "3_1.3E-4_58966010.pdf"
0.000130 0.001000 0 27.774651 1 2634 298 "0_1.3E-4_56138467.pdf"
0.000130 0.001000 1 51.661564 1 4650 216 "1_1.3E-4_1080862.pdf"
0.000130 0.001000 3 65.060616 1 6057 168 "3_1.3E-4_67764651.pdf"
0.000130 0.001000 0 41.131283 1 2169 317 "0_1.3E-4_29012690.pdf"
0.000130 0.001000 1 76.369957 2 4295 218 "1_1.3E-4_39564243.pdf"
0.000130 0.001000 3 74.022636 2 4135 230 "3_1.3E-4_88391492.pdf"
0.000130 0.001000 0 40.373806 2 2783 280 "0_1.3E-4_98132955.pdf"
0.000130 0.001000 1 64.848488 2 3781 267 "1_1.3E-4_39616312.pdf"
0.000130 0.001000 3 85.895950 2 5074 194 "3_1.3E-4_56734331.pdf"
0.000130 0.001000 0 38.841263 2 2240 289 "0_1.3E-4_73459035.pdf"
0.000130 0.001000 1 76.490807 3 4719 218 "1_1.3E-4_44815007.pdf"
0.000130 0.001000 3 79.095764 3 4621 222 "3_1.3E-4_33510935.pdf"
0.000130 0.001000 0 42.889923 2 2856 276 "0_1.3E-4_54690399.pdf"
0.000130 0.001000 1 65.092628 2 4245 236 "1_1.3E-4_44849701.pdf"
0.000130 0.001000 3 42.171200 2 2465 284 "3_1.3E-4_93182733.pdf"
0.000130 0.001000 0 52.772053 2 2550 283 "0_1.3E-4_54795829.pdf"
0.000130 0.001000 1 65.302292 1 3221 282 "1_1.3E-4_92118237.pdf"
0.000130 0.001000 3 78.594795 2 4130 245 "3_1.3E-4_9238004.pdf"
0.000130 0.001000 0 29.299980 1 2242 310 "0_1.3E-4_5553162.pdf"
0.000130 0.001000 1 53.716057 1 4397 241 "1_1.3E-4_8535846.pdf"
0.000130 0.001000 3 69.685738 0 6097 193 "3_1.3E-4_5721157.pdf"
0.000130 0.001000 0 21.785225 1 2237 286 "0_1.3E-4_87249774.pdf"
0.000130 0.001000 1 42.515713 1 5236 193 "1_1.3E-4_44980805.pdf"
0.000130 0.001000 3 56.045570 1 7943 143 "3_1.3E-4_47060242.pdf"
0.000130 0.001000 0 28.767616 2 1618 324 "0_1.3E-4_74823297.pdf"
0.000130 0.001000 1 69.739929 2 4799 197 "1_1.3E-4_31126259.pdf"
0.000130 0.001000 3 75.936005 1 5487 200 "3_1.3E-4_43019557.pdf"
0.000130 0.001000 0 26.913700 1 1567 337 "0_1.3E-4_3470316.pdf"
0.000130 0.001000 1 52.908585 1 4343 246 "1_1.3E-4_165762.pdf"
0.000130 0.001000 3 66.594070 1 5454 178 "3_1.3E-4_54249320.pdf"
0.000130 0.001000 0 41.763836 1 2602 282 "0_1.3E-4_26339984.pdf"
0.000130 0.001000 1 96.840538 3 5871 191 "1_1.3E-4_93969590.pdf"
0.000130 0.001000 3 72.264732 2 4219 222 "3_1.3E-4_76530115.pdf"
0.000130 0.001000 0 14.155778 2 2880 297 "0_1.3E-4_47795983.pdf"
0.000130 0.001000 1 34.860157 0 8014 161 "1_1.3E-4_55961719.pdf"
0.000130 0.001000 3 40.959831 0 9320 125 "3_1.3E-4_40525064.pdf"
0.000130 0.001000 0 29.864538 2 2109 312 "0_1.3E-4_49528133.pdf"
0.000130 0.001000 1 65.467857 0 5617 197 "1_1.3E-4_91446356.pdf"
0.000130 0.001000 3 66.317596 0 5261 201 "3_1.3E-4_16960178.pdf"
0.000130 0.001000 0 28.897747 2 1838 323 "0_1.3E-4_53260056.pdf"
0.000130 0.001000 1 75.481293 2 4533 239 "1_1.3E-4_97530547.pdf"
0.000130 0.001000 3 71.504684 2 4213 220 "3_1.3E-4_51942457.pdf"
0.000130 0.001000 0 19.573557 1 1626 322 "0_1.3E-4_69902054.pdf"
0.000130 0.001000 1 60.631126 0 5327 230 "1_1.3E-4_77969026.pdf"
0.000130 0.001000 3 65.651558 0 5669 195 "3_1.3E-4_99473177.pdf"
0.000130 0.001000 0 27.210423 1 1705 304 "0_1.3E-4_30878986.pdf"
0.000130 0.001000 1 68.631401 2 4900 212 "1_1.3E-4_92941094.pdf"
0.000130 0.001000 3 67.502449 1 4817 201 "3_1.3E-4_98871304.pdf"
0.000130 0.001000 0 32.199520 2 1552 320 "0_1.3E-4_71792544.pdf"
0.000130 0.001000 1 75.143837 2 4106 247 "1_1.3E-4_2599095.pdf"
0.000130 0.001000 3 81.378586 2 4602 234 "3_1.3E-4_69312142.pdf"
0.000130 0.001000 0 21.213177 2 1858 304 "0_1.3E-4_53900644.pdf"
0.000130 0.001000 1 63.964966 1 4724 209 "1_1.3E-4_82921193.pdf"
0.000130 0.001000 3 66.547813 2 4822 228 "3_1.3E-4_38693257.pdf"
0.000130 0.001000 0 39.980007 2 2254 297 "0_1.3E-4_50883698.pdf"
0.000130 0.001000 1 86.335793 3 4277 253 "1_1.3E-4_47525944.pdf"
0.000130 0.001000 3 83.165543 3 4039 242 "3_1.3E-4_41267234.pdf"
0.000130 0.001000 0 26.854410 2 2451 289 "0_1.3E-4_44122831.pdf"
0.000130 0.001000 1 70.830795 1 5185 203 "1_1.3E-4_78035783.pdf"
0.000130 0.001000 3 80.057198 1 5568 210 "3_1.3E-4_10138651.pdf"
0.000130 0.001000 0 43.779030 2 2363 300 "0_1.3E-4_29558482.pdf"
0.000130 0.001000 1 73.591415 2 4217 233 "1_1.3E-4_89784212.pdf"
0.000130 0.001000 3 81.432259 2 4617 247 "3_1.3E-4_7252867.pdf"
0.000130 0.001000 0 30.627769 2 1790 313 "0_1.3E-4_57555704.pdf"
0.000130 0.001000 1 69.013611 0 4777 222 "1_1.3E-4_88179651.pdf"
0.000130 0.001000 3 52.194054 1 3295 255 "3_1.3E-4_6377831.pdf"
0.000130 0.001000 0 44.312820 3 2463 301 "0_1.3E-4_11341424.pdf"
0.000130 0.001000 1 81.993591 3 4314 244 "1_1.3E-4_43974990.pdf"
0.000130 0.001000 3 76.396347 3 3887 254 "3_1.3E-4_3343872.pdf"
0.000130 0.001000 0 42.427776 3 2492 301 "0_1.3E-4_72806446.pdf"
0.000130 0.001000 1 66.663345 2 4313 226 "1_1.3E-4_42298613.pdf"
0.000130 0.001000 3 85.818924 2 5590 213 "3_1.3E-4_77537603.pdf"
0.000130 0.001000 0 47.130421 2 2131 304 "0_1.3E-4_37768795.pdf"
0.000130 0.001000 1 70.852913 2 3642 242 "1_1.3E-4_59122396.pdf"
0.000130 0.001000 3 74.673050 2 3768 241 "3_1.3E-4_32736079.pdf"
0.000130 0.001000 0 44.030289 2 2187 311 "0_1.3E-4_19456166.pdf"
0.000130 0.001000 1 80.566734 2 4642 220 "1_1.3E-4_42124856.pdf"
0.000130 0.001000 3 82.609314 3 4654 217 "3_1.3E-4_22529451.pdf"
0.000130 0.001000 0 30.460752 1 2029 317 "0_1.3E-4_68747701.pdf"
0.000130 0.001000 1 52.564903 3 3610 243 "1_1.3E-4_52371083.pdf"
0.000130 0.001000 3 73.646507 3 5249 204 "3_1.3E-4_71663579.pdf"
0.000130 0.001000 0 39.975777 1 2568 287 "0_1.3E-4_51101868.pdf"
0.000130 0.001000 1 65.701622 1 4019 247 "1_1.3E-4_22768982.pdf"
0.000130 0.001000 3 76.383835 3 4478 231 "3_1.3E-4_56123695.pdf"
0.000130 0.001000 0 40.735043 2 2901 265 "0_1.3E-4_26521525.pdf"
0.000130 0.001000 1 67.401367 2 3901 265 "1_1.3E-4_83243749.pdf"
0.000130 0.001000 3 79.408997 2 4638 214 "3_1.3E-4_8405789.pdf"
0.000130 0.001000 0 37.750793 2 2227 310 "0_1.3E-4_48236739.pdf"
0.000130 0.001000 1 67.622818 2 4100 250 "1_1.3E-4_9770368.pdf"
0.000130 0.001000 3 59.664143 2 3509 263 "3_1.3E-4_40158135.pdf"
0.000130 0.001000 0 31.404940 2 1289 340 "0_1.3E-4_95169985.pdf"
0.000130 0.001000 1 59.816841 2 3044 270 "1_1.3E-4_55855554.pdf"
0.000130 0.001000 3 69.808456 1 3767 254 "3_1.3E-4_48310834.pdf"
0.000130 0.001000 0 28.075052 2 1811 318 "0_1.3E-4_8798791.pdf"
0.000130 0.001000 1 80.243591 2 4928 229 "1_1.3E-4_49758553.pdf"
0.000130 0.001000 3 70.850945 3 3847 252 "3_1.3E-4_44295660.pdf"
0.000130 0.001000 0 24.880753 1 1523 323 "0_1.3E-4_82148044.pdf"
0.000130 0.001000 1 78.756744 2 5704 199 "1_1.3E-4_2656686.pdf"
0.000130 0.001000 3 82.079796 2 5952 206 "3_1.3E-4_95743197.pdf"
0.000130 0.001000 0 39.660515 2 2040 321 "0_1.3E-4_58971717.pdf"
0.000130 0.001000 1 73.144997 2 4160 243 "1_1.3E-4_14743519.pdf"
0.000130 0.001000 3 72.443947 1 3855 251 "3_1.3E-4_44983816.pdf"
0.000130 0.001000 0 29.263544 1 1517 330 "0_1.3E-4_4378739.pdf"
0.000130 0.001000 1 71.507683 2 3978 242 "1_1.3E-4_37642878.pdf"
0.000130 0.001000 3 79.533829 2 4403 235 "3_1.3E-4_5638562.pdf"
0.000130 0.001000 0 35.829494 2 1576 325 "0_1.3E-4_79784732.pdf"
0.000130 0.001000 1 64.455040 2 3707 245 "1_1.3E-4_81610063.pdf"
0.000130 0.001000 3 74.675095 2 4301 241 "3_1.3E-4_95956581.pdf"
0.000130 0.001000 0 28.354729 2 1443 346 "0_1.3E-4_60661187.pdf"
0.000130 0.001000 1 88.274651 3 5255 213 "1_1.3E-4_76504728.pdf"
0.000130 0.001000 3 86.477242 1 5050 214 "3_1.3E-4_26314493.pdf"
0.000130 0.001000 0 46.338623 2 3505 253 "0_1.3E-4_23429168.pdf"
0.000130 0.001000 1 70.382515 3 4364 226 "1_1.3E-4_29302803.pdf"
0.000130 0.001000 3 82.066933 3 5130 193 "3_1.3E-4_90398434.pdf"
0.000130 0.001000 0 38.634445 2 1850 327 "0_1.3E-4_44747247.pdf"
0.000130 0.001000 1 85.142242 3 4437 247 "1_1.3E-4_79692049.pdf"
0.000130 0.001000 3 81.806038 3 4213 219 "3_1.3E-4_74487438.pdf"
0.000130 0.001000 0 36.266773 1 2214 295 "0_1.3E-4_70875797.pdf"
0.000130 0.001000 1 71.615097 3 5242 216 "1_1.3E-4_5917383.pdf"
0.000130 0.001000 3 74.471375 3 5371 207 "3_1.3E-4_42126577.pdf"
0.000130 0.001000 0 32.755966 1 2442 285 "0_1.3E-4_5885507.pdf"
0.000130 0.001000 1 55.270893 1 3928 237 "1_1.3E-4_79830848.pdf"
0.000130 0.001000 3 66.148628 0 4917 217 "3_1.3E-4_41744185.pdf"
0.000130 0.001000 0 34.239971 1 2625 297 "0_1.3E-4_68508152.pdf"
0.000130 0.001000 1 48.508907 1 3832 242 "1_1.3E-4_83187743.pdf"
0.000130 0.001000 3 63.009224 3 5046 193 "3_1.3E-4_18658911.pdf"
0.000130 0.001000 0 34.677727 2 1721 330 "0_1.3E-4_37271799.pdf"
0.000130 0.001000 1 78.714249 2 4248 247 "1_1.3E-4_81792020.pdf"
0.000130 0.001000 3 66.781166 2 3629 253 "3_1.3E-4_83173443.pdf"
0.000130 0.001000 0 40.609524 2 1941 321 "0_1.3E-4_1054285.pdf"
0.000130 0.001000 1 64.096642 1 3471 252 "1_1.3E-4_59691755.pdf"
0.000130 0.001000 3 74.271957 2 4190 218 "3_1.3E-4_69003255.pdf"
0.000130 0.001000 0 28.076584 2 1616 339 "0_1.3E-4_26593896.pdf"
0.000130 0.001000 1 75.517235 3 4965 215 "1_1.3E-4_59645492.pdf"
0.000130 0.001000 3 75.947548 3 4884 217 "3_1.3E-4_81273434.pdf"
0.000130 0.001000 0 26.523458 2 1602 330 "0_1.3E-4_29686885.pdf"
0.000130 0.001000 1 58.889996 2 5065 210 "1_1.3E-4_47196399.pdf"
0.000130 0.001000 3 71.432686 2 5878 200 "3_1.3E-4_73227522.pdf"
0.000130 0.001000 0 30.294752 2 2051 310 "0_1.3E-4_54893550.pdf"
0.000130 0.001000 1 74.264282 0 4663 223 "1_1.3E-4_57226118.pdf"
0.000130 0.001000 3 68.742706 0 4215 238 "3_1.3E-4_99795558.pdf"
0.000130 0.001000 0 27.156971 1 1613 326 "0_1.3E-4_12585069.pdf"
0.000130 0.001000 1 58.072853 1 4418 224 "1_1.3E-4_20321836.pdf"
0.000130 0.001000 3 66.522766 1 5118 187 "3_1.3E-4_68225245.pdf"
0.000130 0.001000 0 33.987991 1 3155 270 "0_1.3E-4_37071427.pdf"
0.000130 0.001000 1 59.339436 1 4877 220 "1_1.3E-4_3022302.pdf"
0.000130 0.001000 3 64.778282 1 5536 197 "3_1.3E-4_85299910.pdf"
0.000130 0.001000 0 37.421143 3 2096 300 "0_1.3E-4_33300255.pdf"
0.000130 0.001000 1 58.566612 2 3955 233 "1_1.3E-4_16351238.pdf"
0.000130 0.001000 3 76.943825 2 5427 219 "3_1.3E-4_676037.pdf"
0.000130 0.001000 0 29.415886 3 2495 285 "0_1.3E-4_71406576.pdf"
0.000130 0.001000 1 84.815300 3 5099 200 "1_1.3E-4_75624998.pdf"
0.000130 0.001000 3 77.669365 2 4725 223 "3_1.3E-4_78923666.pdf"
0.000130 0.001000 0 32.623589 1 2050 313 "0_1.3E-4_82535808.pdf"
0.000130 0.001000 1 71.794388 1 5180 205 "1_1.3E-4_96399749.pdf"
0.000130 0.001000 3 73.984566 1 5459 199 "3_1.3E-4_66391695.pdf"
0.000130 0.001000 0 24.971476 1 1770 327 "0_1.3E-4_2055600.pdf"
0.000130 0.001000 1 63.442440 1 5013 208 "1_1.3E-4_37858465.pdf"
0.000130 0.001000 3 61.739658 1 5027 214 "3_1.3E-4_7624194.pdf"
0.000130 0.001000 0 28.255701 2 2045 314 "0_1.3E-4_82873587.pdf"
0.000130 0.001000 1 62.099499 2 4815 216 "1_1.3E-4_94653447.pdf"
0.000130 0.001000 3 68.286125 2 5600 202 "3_1.3E-4_91620637.pdf"
0.000130 0.001000 0 29.141466 0 2350 293 "0_1.3E-4_24400100.pdf"
0.000130 0.001000 1 51.097851 0 4695 222 "1_1.3E-4_24539172.pdf"
0.000130 0.001000 3 63.130722 0 5699 196 "3_1.3E-4_68047563.pdf"
0.000130 0.001000 0 25.668814 1 1732 311 "0_1.3E-4_67874187.pdf"
0.000130 0.001000 1 67.321968 2 4615 224 "1_1.3E-4_27607992.pdf"
0.000130 0.001000 3 71.315170 2 4836 222 "3_1.3E-4_52106585.pdf"
0.000130 0.001000 0 35.751488 1 2421 288 "0_1.3E-4_61890382.pdf"
0.000130 0.001000 1 64.332161 2 3744 239 "1_1.3E-4_24122328.pdf"
0.000130 0.001000 3 92.319649 2 5327 220 "3_1.3E-4_9973320.pdf"
0.000130 0.001000 0 19.662998 0 2046 319 "0_1.3E-4_41322866.pdf"
0.000130 0.001000 1 46.752106 1 5922 192 "1_1.3E-4_10343720.pdf"
0.000130 0.001000 3 46.001022 0 5971 166 "3_1.3E-4_92067786.pdf"
0.000130 0.001000 0 35.048275 1 1596 324 "0_1.3E-4_51666262.pdf"
0.000130 0.001000 1 63.180756 1 3476 272 "1_1.3E-4_38377844.pdf"
0.000130 0.001000 3 57.957905 1 3130 251 "3_1.3E-4_27731071.pdf"
0.000130 0.001000 0 35.587826 0 3979 249 "0_1.3E-4_97991653.pdf"
0.000130 0.001000 1 37.361759 0 3783 238 "1_1.3E-4_74864551.pdf"
0.000130 0.001000 3 62.989208 1 6923 180 "3_1.3E-4_79124161.pdf"
0.000130 0.001000 0 31.271866 2 2379 298 "0_1.3E-4_61013041.pdf"
0.000130 0.001000 1 55.940422 2 3302 250 "1_1.3E-4_13560157.pdf"
0.000130 0.001000 3 71.363785 2 4276 244 "3_1.3E-4_9574618.pdf"
0.000130 0.001000 0 38.347469 2 2639 285 "0_1.3E-4_5985657.pdf"
0.000130 0.001000 1 49.579876 2 3665 255 "1_1.3E-4_2275697.pdf"
0.000130 0.001000 3 65.053215 2 5188 225 "3_1.3E-4_67310679.pdf"
0.000130 0.001000 0 27.896749 2 2099 308 "0_1.3E-4_23640402.pdf"
0.000130 0.001000 1 66.629570 1 4801 218 "1_1.3E-4_51144191.pdf"
0.000130 0.001000 3 70.923607 0 5239 207 "3_1.3E-4_87602799.pdf"
0.000130 0.001000 0 23.577385 1 1640 325 "0_1.3E-4_39106671.pdf"
0.000130 0.001000 1 51.318207 2 5438 179 "1_1.3E-4_41094717.pdf"
0.000130 0.001000 3 69.063797 2 7241 162 "3_1.3E-4_14575889.pdf"
0.000130 0.001000 0 22.324551 2 1768 325 "0_1.3E-4_32679262.pdf"
0.000130 0.001000 1 35.881336 1 4123 248 "1_1.3E-4_23863964.pdf"
0.000130 0.001000 3 48.867912 0 5831 190 "3_1.3E-4_91256930.pdf"
0.000130 0.001000 0 38.313465 2 1435 342 "0_1.3E-4_82307594.pdf"
0.000130 0.001000 1 90.186256 2 4341 234 "1_1.3E-4_61259349.pdf"
0.000130 0.001000 3 80.147606 2 3650 254 "3_1.3E-4_73621612.pdf"
0.000130 0.001000 0 31.083977 1 2247 300 "0_1.3E-4_14093502.pdf"
0.000130 0.001000 1 87.759903 3 4958 212 "1_1.3E-4_91245296.pdf"
0.000130 0.001000 3 85.063683 3 4734 239 "3_1.3E-4_21459990.pdf"
0.000010 0.001000 0 30.077726 2 2595 393 "0_1.0E-5_93417195.pdf"
0.000010 0.001000 1 150.526062 1 11506 363 "1_1.0E-5_43015610.pdf"
0.000010 0.001000 3 119.649094 2 9256 366 "3_1.0E-5_28445077.pdf"
0.000010 0.001000 0 25.744183 2 1873 390 "0_1.0E-5_61309255.pdf"
0.000010 0.001000 1 133.309341 1 10218 358 "1_1.0E-5_7308622.pdf"
0.000010 0.001000 3 136.220474 1 14229 349 "3_1.0E-5_94162017.pdf"
0.000010 0.001000 0 37.615513 1 1928 391 "0_1.0E-5_42602929.pdf"
0.000010 0.001000 1 110.662819 1 7839 372 "1_1.0E-5_83924818.pdf"
0.000010 0.001000 3 127.655258 1 9210 366 "3_1.0E-5_68976872.pdf"
0.000010 0.001000 0 13.484115 1 1896 394 "0_1.0E-5_74819995.pdf"
0.000010 0.001000 1 59.363091 0 9990 359 "1_1.0E-5_18779540.pdf"
0.000010 0.001000 3 115.308540 0 20515 329 "3_1.0E-5_38512293.pdf"
0.000010 0.001000 0 38.318279 1 3191 391 "0_1.0E-5_42846252.pdf"
0.000010 0.001000 1 83.173973 1 7508 370 "1_1.0E-5_10210570.pdf"
0.000010 0.001000 3 112.475311 1 10162 365 "3_1.0E-5_27756696.pdf"
0.000010 0.001000 0 45.611195 2 4327 377 "0_1.0E-5_68728846.pdf"
0.000010 0.001000 1 139.548569 3 9202 357 "1_1.0E-5_75769782.pdf"
0.000010 0.001000 3 144.938889 3 9419 353 "3_1.0E-5_30152998.pdf"
0.000010 0.001000 0 47.636009 1 2787 384 "0_1.0E-5_83698052.pdf"
0.000010 0.001000 1 129.192474 1 7658 368 "1_1.0E-5_82711071.pdf"
0.000010 0.001000 3 122.711731 2 7100 375 "3_1.0E-5_99213909.pdf"
0.000010 0.001000 0 36.107708 0 2476 390 "0_1.0E-5_53693076.pdf"
0.000010 0.001000 1 144.595810 3 11038 360 "1_1.0E-5_87210540.pdf"
0.000010 0.001000 3 101.852310 1 7616 370 "3_1.0E-5_20376991.pdf"
0.000010 0.001000 0 33.424152 2 1354 392 "0_1.0E-5_46313626.pdf"
0.000010 0.001000 1 86.891624 2 5095 382 "1_1.0E-5_47269898.pdf"
0.000010 0.001000 3 118.674690 2 7376 371 "3_1.0E-5_76514241.pdf"
0.000010 0.001000 0 35.073978 1 1808 392 "0_1.0E-5_71742333.pdf"
0.000010 0.001000 1 159.139359 1 9751 353 "1_1.0E-5_14276123.pdf"
0.000010 0.001000 3 125.197937 1 7505 375 "3_1.0E-5_66765268.pdf"
0.000010 0.001000 0 33.678352 2 1685 391 "0_1.0E-5_2367006.pdf"
0.000010 0.001000 1 138.078903 2 9166 365 "1_1.0E-5_92733793.pdf"
0.000010 0.001000 3 136.780869 2 8794 367 "3_1.0E-5_4789868.pdf"
0.000010 0.001000 0 59.054230 1 3978 382 "0_1.0E-5_58788332.pdf"
0.000010 0.001000 1 108.467621 2 7540 365 "1_1.0E-5_96749318.pdf"
0.000010 0.001000 3 144.421753 1 10578 363 "3_1.0E-5_7240059.pdf"
0.000010 0.001000 0 29.158995 2 1509 390 "0_1.0E-5_93664861.pdf"
0.000010 0.001000 1 99.914696 1 6909 373 "1_1.0E-5_89565231.pdf"
0.000010 0.001000 3 129.167435 0 9236 374 "3_1.0E-5_64919599.pdf"
0.000010 0.001000 0 37.395817 2 2993 393 "0_1.0E-5_25599957.pdf"
0.000010 0.001000 1 76.609245 0 6606 369 "1_1.0E-5_38670148.pdf"
0.000010 0.001000 3 95.664513 0 8079 365 "3_1.0E-5_36505400.pdf"
0.000010 0.001000 0 28.615602 1 2110 385 "0_1.0E-5_45483950.pdf"
0.000010 0.001000 1 142.694962 0 14474 362 "1_1.0E-5_63633385.pdf"
0.000010 0.001000 3 152.742920 0 10887 361 "3_1.0E-5_11978425.pdf"
0.000010 0.001000 0 38.314224 2 2095 391 "0_1.0E-5_40432679.pdf"
0.000010 0.001000 1 152.277420 1 9876 363 "1_1.0E-5_26774451.pdf"
0.000010 0.001000 3 122.041649 1 7803 371 "3_1.0E-5_68454553.pdf"
0.000010 0.001000 0 55.339310 2 4077 385 "0_1.0E-5_7354008.pdf"
0.000010 0.001000 1 122.877121 2 10012 369 "1_1.0E-5_36045761.pdf"
0.000010 0.001000 3 151.959244 2 12765 361 "3_1.0E-5_48874652.pdf"
0.000010 0.001000 0 33.149117 1 2692 380 "0_1.0E-5_49258706.pdf"
0.000010 0.001000 1 105.308334 1 10516 352 "1_1.0E-5_97722391.pdf"
0.000010 0.001000 3 122.747437 0 12518 350 "3_1.0E-5_84865032.pdf"
0.000010 0.001000 0 36.938278 2 2349 388 "0_1.0E-5_11337661.pdf"
0.000010 0.001000 1 118.674911 3 8284 371 "1_1.0E-5_9864814.pdf"
0.000010 0.001000 3 112.844109 3 7858 372 "3_1.0E-5_81373885.pdf"
0.000010 0.001000 0 47.918911 2 3212 391 "0_1.0E-5_34206948.pdf"
0.000010 0.001000 1 134.012222 3 9808 370 "1_1.0E-5_51919747.pdf"
0.000010 0.001000 3 125.831673 3 8556 368 "3_1.0E-5_10447967.pdf"
0.000010 0.001000 0 33.808910 1 1757 392 "0_1.0E-5_84064892.pdf"
0.000010 0.001000 1 123.485207 2 8467 373 "1_1.0E-5_87652177.pdf"
0.000010 0.001000 3 144.363449 2 9241 374 "3_1.0E-5_88368499.pdf"
0.000010 0.001000 0 39.352219 2 2802 391 "0_1.0E-5_73956268.pdf"
0.000010 0.001000 1 144.342422 0 9576 364 "1_1.0E-5_4563654.pdf"
0.000010 0.001000 3 141.027939 1 9456 355 "3_1.0E-5_84673770.pdf"
0.000010 0.001000 0 37.185154 2 2119 391 "0_1.0E-5_73968570.pdf"
0.000010 0.001000 1 108.039276 0 7671 370 "1_1.0E-5_57601813.pdf"
0.000010 0.001000 3 126.125259 0 8975 367 "3_1.0E-5_53274207.pdf"
0.000010 0.001000 0 25.437731 2 2253 392 "0_1.0E-5_53431378.pdf"
0.000010 0.001000 1 108.460434 1 9391 374 "1_1.0E-5_44034105.pdf"
0.000010 0.001000 3 144.832428 0 12134 361 "3_1.0E-5_1424701.pdf"
0.000010 0.001000 0 32.688946 2 2023 393 "0_1.0E-5_7488663.pdf"
0.000010 0.001000 1 142.795090 3 8499 375 "1_1.0E-5_66525519.pdf"
0.000010 0.001000 3 114.479240 3 6369 375 "3_1.0E-5_4143507.pdf"
0.000010 0.001000 0 33.899605 1 2354 390 "0_1.0E-5_97303713.pdf"
0.000010 0.001000 1 90.447914 1 5958 369 "1_1.0E-5_56391946.pdf"
0.000010 0.001000 3 134.125641 0 9151 369 "3_1.0E-5_98041302.pdf"
0.000010 0.001000 0 29.552202 2 2774 390 "0_1.0E-5_58289749.pdf"
0.000010 0.001000 1 159.830460 1 14310 349 "1_1.0E-5_15893915.pdf"
0.000010 0.001000 3 107.973938 2 8053 362 "3_1.0E-5_14482609.pdf"
0.000010 0.001000 0 33.113861 2 3403 386 "0_1.0E-5_64452468.pdf"
0.000010 0.001000 1 145.310806 1 10559 359 "1_1.0E-5_83494284.pdf"
0.000010 0.001000 3 120.763100 0 8658 371 "3_1.0E-5_54374731.pdf"
0.000010 0.001000 0 48.820126 3 3376 386 "0_1.0E-5_84474193.pdf"
0.000010 0.001000 1 111.831184 1 9050 374 "1_1.0E-5_69435841.pdf"
0.000010 0.001000 3 142.667099 1 10211 358 "3_1.0E-5_17843008.pdf"
0.000010 0.001000 0 53.264011 3 2257 394 "0_1.0E-5_62039017.pdf"
0.000010 0.001000 1 145.124084 3 7764 369 "1_1.0E-5_85280412.pdf"
0.000010 0.001000 3 192.037354 3 10695 361 "3_1.0E-5_92432479.pdf"
0.000010 0.001000 0 32.782219 0 1674 389 "0_1.0E-5_26811132.pdf"
0.000010 0.001000 1 100.452599 0 6720 378 "1_1.0E-5_82391398.pdf"
0.000010 0.001000 3 137.447159 0 9443 360 "3_1.0E-5_43564502.pdf"
0.000010 0.001000 0 33.647160 1 2531 389 "0_1.0E-5_86423514.pdf"
0.000010 0.001000 1 128.024857 0 11166 353 "1_1.0E-5_2628919.pdf"
0.000010 0.001000 3 133.798187 1 11444 361 "3_1.0E-5_84879872.pdf"
0.000010 0.001000 0 30.975815 2 2105 397 "0_1.0E-5_24871781.pdf"
0.000010 0.001000 1 122.508659 2 10632 359 "1_1.0E-5_21507075.pdf"
0.000010 0.001000 3 114.865997 2 9520 366 "3_1.0E-5_81331278.pdf"
0.000010 0.001000 0 32.014622 1 3196 389 "0_1.0E-5_41833026.pdf"
0.000010 0.001000 1 96.632690 1 9854 370 "1_1.0E-5_24952944.pdf"
0.000010 0.001000 3 98.222610 1 9478 366 "3_1.0E-5_91100042.pdf"
0.000010 0.001000 0 52.370724 3 2802 388 "0_1.0E-5_50767931.pdf"
0.000010 0.001000 1 114.748520 2 6859 372 "1_1.0E-5_49203654.pdf"
0.000010 0.001000 3 127.785957 2 7693 364 "3_1.0E-5_3060413.pdf"
0.000010 0.001000 0 51.933212 3 3682 384 "0_1.0E-5_25031762.pdf"
0.000010 0.001000 1 104.601517 3 6509 376 "1_1.0E-5_95720238.pdf"
0.000010 0.001000 3 112.046768 2 6712 372 "3_1.0E-5_23439259.pdf"
0.000010 0.001000 0 51.866489 2 3373 387 "0_1.0E-5_11984501.pdf"
0.000010 0.001000 1 134.446869 2 8995 363 "1_1.0E-5_94426082.pdf"
0.000010 0.001000 3 155.124435 3 9512 366 "3_1.0E-5_43304991.pdf"
0.000010 0.001000 0 38.111259 3 2225 390 "0_1.0E-5_67769810.pdf"
0.000010 0.001000 1 129.323975 1 9037 368 "1_1.0E-5_17679327.pdf"
0.000010 0.001000 3 138.401062 2 9470 363 "3_1.0E-5_75669129.pdf"
0.000010 0.001000 0 37.871330 3 1873 390 "0_1.0E-5_56902045.pdf"
0.000010 0.001000 1 145.746445 1 8408 365 "1_1.0E-5_44987830.pdf"
0.000010 0.001000 3 134.502548 1 7649 367 "3_1.0E-5_23130259.pdf"
0.000010 0.001000 0 36.465233 2 3523 375 "0_1.0E-5_43450288.pdf"
0.000010 0.001000 1 124.699913 0 12319 337 "1_1.0E-5_7418478.pdf"
0.000010 0.001000 3 135.628830 0 12382 350 "3_1.0E-5_9142694.pdf"
0.000010 0.001000 0 27.094000 1 3225 388 "0_1.0E-5_45522033.pdf"
0.000010 0.001000 1 71.933128 1 12740 351 "1_1.0E-5_58813525.pdf"
0.000010 0.001000 3 109.662750 0 16783 340 "3_1.0E-5_6646435.pdf"
0.000010 0.001000 0 31.733391 1 1788 390 "0_1.0E-5_9994216.pdf"
0.000010 0.001000 1 142.715866 2 10889 364 "1_1.0E-5_94586546.pdf"
0.000010 0.001000 3 143.325699 2 11031 363 "3_1.0E-5_64482971.pdf"
0.000010 0.001000 0 51.808434 2 5366 375 "0_1.0E-5_11271472.pdf"
0.000010 0.001000 1 110.790489 0 9675 358 "1_1.0E-5_86710745.pdf"
0.000010 0.001000 3 113.534386 0 10003 364 "3_1.0E-5_85683887.pdf"
0.000010 0.001000 0 38.192772 2 1916 396 "0_1.0E-5_97784181.pdf"
0.000010 0.001000 1 153.976608 2 10038 367 "1_1.0E-5_89048469.pdf"
0.000010 0.001000 3 141.295197 2 9024 360 "3_1.0E-5_96492020.pdf"
0.000010 0.001000 0 12.933426 2 2756 391 "0_1.0E-5_92460961.pdf"
0.000010 0.001000 1 48.884109 0 11102 360 "1_1.0E-5_20839221.pdf"
0.000010 0.001000 3 81.052574 0 19860 332 "3_1.0E-5_2953170.pdf"
0.000010 0.001000 0 42.383789 1 4317 382 "0_1.0E-5_15330173.pdf"
0.000010 0.001000 1 126.088760 1 10070 367 "1_1.0E-5_77129529.pdf"
0.000010 0.001000 3 142.195419 1 11390 358 "3_1.0E-5_5842197.pdf"
0.000010 0.001000 0 35.651150 1 2981 389 "0_1.0E-5_33275969.pdf"
0.000010 0.001000 1 130.777679 3 8131 372 "1_1.0E-5_70433945.pdf"
0.000010 0.001000 3 150.822433 2 9509 361 "3_1.0E-5_21543086.pdf"
0.000010 0.001000 0 26.432535 1 2076 395 "0_1.0E-5_36340978.pdf"
0.000010 0.001000 1 125.579620 0 11551 362 "1_1.0E-5_90153738.pdf"
0.000010 0.001000 3 113.963631 0 10332 362 "3_1.0E-5_81268689.pdf"
0.000010 0.001000 0 44.197563 2 2858 388 "0_1.0E-5_19195487.pdf"
0.000010 0.001000 1 143.059143 3 10866 359 "1_1.0E-5_78140608.pdf"
0.000010 0.001000 3 140.955490 2 10456 368 "3_1.0E-5_98035008.pdf"
0.000010 0.001000 0 44.671288 2 2212 391 "0_1.0E-5_39801666.pdf"
0.000010 0.001000 1 115.854645 1 7724 370 "1_1.0E-5_76732478.pdf"
0.000010 0.001000 3 175.037720 2 10679 360 "3_1.0E-5_68777334.pdf"
0.000010 0.001000 0 27.700138 2 2638 388 "0_1.0E-5_86297447.pdf"
0.000010 0.001000 1 126.365921 2 9675 360 "1_1.0E-5_84973617.pdf"
0.000010 0.001000 3 135.448181 1 10198 355 "3_1.0E-5_69857773.pdf"
0.000010 0.001000 0 46.238449 2 2561 387 "0_1.0E-5_33685926.pdf"
0.000010 0.001000 1 93.307999 2 5778 372 "1_1.0E-5_30533209.pdf"
0.000010 0.001000 3 119.750725 3 6043 378 "3_1.0E-5_63806788.pdf"
0.000010 0.001000 0 34.445057 2 2006 396 "0_1.0E-5_45139671.pdf"
0.000010 0.001000 1 119.256462 1 8783 370 "1_1.0E-5_96835489.pdf"
0.000010 0.001000 3 124.548477 1 9094 363 "3_1.0E-5_31412447.pdf"
0.000010 0.001000 0 33.113400 2 2069 387 "0_1.0E-5_81891899.pdf"
0.000010 0.001000 1 169.951874 2 9854 357 "1_1.0E-5_33667246.pdf"
0.000010 0.001000 3 170.660202 2 10079 370 "3_1.0E-5_42710203.pdf"
0.000010 0.001000 0 40.411270 1 3270 389 "0_1.0E-5_45624659.pdf"
0.000010 0.001000 1 105.661835 2 7269 369 "1_1.0E-5_5872737.pdf"
0.000010 0.001000 3 106.713921 0 7227 370 "3_1.0E-5_58160979.pdf"
0.000010 0.001000 0 46.694748 3 2420 388 "0_1.0E-5_59260015.pdf"
0.000010 0.001000 1 122.324738 3 6641 372 "1_1.0E-5_25485509.pdf"
0.000010 0.001000 3 135.162949 3 7331 371 "3_1.0E-5_93968235.pdf"
0.000010 0.001000 0 43.214985 2 2533 391 "0_1.0E-5_31744696.pdf"
0.000010 0.001000 1 130.647339 2 9365 362 "1_1.0E-5_70523941.pdf"
0.000010 0.001000 3 134.546051 2 9173 371 "3_1.0E-5_45822731.pdf"
0.000010 0.001000 0 42.978973 2 1831 394 "0_1.0E-5_65494753.pdf"
0.000010 0.001000 1 131.320847 3 7072 374 "1_1.0E-5_83480360.pdf"
0.000010 0.001000 3 121.622589 2 6634 380 "3_1.0E-5_17469002.pdf"
0.000010 0.001000 0 46.456932 3 2844 384 "0_1.0E-5_68838351.pdf"
0.000010 0.001000 1 133.494354 3 7970 373 "1_1.0E-5_77976694.pdf"
0.000010 0.001000 3 152.516098 3 9107 368 "3_1.0E-5_41115107.pdf"
0.000010 0.001000 0 32.651443 1 2188 384 "0_1.0E-5_90654101.pdf"
0.000010 0.001000 1 114.014404 2 10311 363 "1_1.0E-5_15718028.pdf"
0.000010 0.001000 3 116.487114 3 8601 363 "3_1.0E-5_15496151.pdf"
0.000010 0.001000 0 47.068127 2 2414 396 "0_1.0E-5_46679441.pdf"
0.000010 0.001000 1 127.108414 3 8043 371 "1_1.0E-5_54747707.pdf"
0.000010 0.001000 3 135.415451 3 8484 364 "3_1.0E-5_83361004.pdf"
0.000010 0.001000 0 35.686234 2 2156 393 "0_1.0E-5_68298616.pdf"
0.000010 0.001000 1 109.450150 2 6519 374 "1_1.0E-5_35037357.pdf"
0.000010 0.001000 3 189.543762 1 11980 367 "3_1.0E-5_6507864.pdf"
0.000010 0.001000 0 35.958408 2 2013 391 "0_1.0E-5_36481610.pdf"
0.000010 0.001000 1 134.279877 1 8581 355 "1_1.0E-5_82008305.pdf"
0.000010 0.001000 3 86.361183 1 5326 371 "3_1.0E-5_76803000.pdf"
0.000010 0.001000 0 35.036209 1 1470 396 "0_1.0E-5_96133030.pdf"
0.000010 0.001000 1 158.514664 1 9515 366 "1_1.0E-5_81086077.pdf"
0.000010 0.001000 3 121.410889 0 7157 366 "3_1.0E-5_13246642.pdf"
0.000010 0.001000 0 45.521507 2 3059 383 "0_1.0E-5_90273493.pdf"
0.000010 0.001000 1 158.360382 2 9266 354 "1_1.0E-5_91535300.pdf"
0.000010 0.001000 3 142.142288 3 9412 369 "3_1.0E-5_19402537.pdf"
0.000010 0.001000 0 53.622932 1 4047 387 "0_1.0E-5_89703970.pdf"
0.000010 0.001000 1 113.795784 0 8969 359 "1_1.0E-5_24753871.pdf"
0.000010 0.001000 3 138.481232 3 10497 360 "3_1.0E-5_12520620.pdf"
0.000010 0.001000 0 50.110546 2 3069 387 "0_1.0E-5_51942808.pdf"
0.000010 0.001000 1 100.129196 2 5666 379 "1_1.0E-5_44878700.pdf"
0.000010 0.001000 3 153.535782 1 8876 371 "3_1.0E-5_22114889.pdf"
0.000010 0.001000 0 63.483837 2 3392 380 "0_1.0E-5_2249811.pdf"
0.000010 0.001000 1 136.142960 2 8119 367 "1_1.0E-5_93286149.pdf"
0.000010 0.001000 3 116.969582 2 6833 374 "3_1.0E-5_17026234.pdf"
0.000010 0.001000 0 36.801422 2 1659 393 "0_1.0E-5_82362357.pdf"
0.000010 0.001000 1 115.644035 3 7067 372 "1_1.0E-5_20635795.pdf"
0.000010 0.001000 3 129.788742 3 8164 371 "3_1.0E-5_96409607.pdf"
0.000010 0.001000 0 37.477524 2 2142 387 "0_1.0E-5_26032437.pdf"
0.000010 0.001000 1 164.454147 2 9818 360 "1_1.0E-5_27374113.pdf"
0.000010 0.001000 3 128.634399 2 7675 370 "3_1.0E-5_25772977.pdf"
0.000010 0.001000 0 33.309929 1 2481 389 "0_1.0E-5_15813685.pdf"
0.000010 0.001000 1 120.785583 2 8904 361 "1_1.0E-5_2681265.pdf"
0.000010 0.001000 3 146.637985 3 9467 374 "3_1.0E-5_53472184.pdf"
0.000010 0.001000 0 40.319138 2 2351 389 "0_1.0E-5_79065647.pdf"
0.000010 0.001000 1 106.557281 2 5586 379 "1_1.0E-5_15202567.pdf"
0.000010 0.001000 3 138.086044 1 8001 359 "3_1.0E-5_96814113.pdf"
0.000010 0.001000 0 45.956650 2 3288 386 "0_1.0E-5_82738171.pdf"
0.000010 0.001000 1 111.675446 2 8339 368 "1_1.0E-5_83931313.pdf"
0.000010 0.001000 3 140.362091 3 10858 356 "3_1.0E-5_71906828.pdf"
0.000010 0.001000 0 48.400814 1 4254 377 "0_1.0E-5_76398877.pdf"
0.000010 0.001000 1 123.251984 0 9044 369 "1_1.0E-5_7016882.pdf"
0.000010 0.001000 3 117.369926 0 8795 359 "3_1.0E-5_93911502.pdf"
0.000010 0.001000 0 47.796459 2 4168 379 "0_1.0E-5_29534722.pdf"
0.000010 0.001000 1 83.020477 2 6656 381 "1_1.0E-5_70538847.pdf"
0.000010 0.001000 3 88.262001 3 7413 374 "3_1.0E-5_17253159.pdf"
0.000010 0.001000 0 39.975243 1 2464 391 "0_1.0E-5_74497725.pdf"
0.000010 0.001000 1 163.118271 1 9522 361 "1_1.0E-5_70766195.pdf"
0.000010 0.001000 3 134.915253 1 7926 372 "3_1.0E-5_45183973.pdf"
0.000010 0.001000 0 48.722187 3 3183 386 "0_1.0E-5_92546486.pdf"
0.000010 0.001000 1 129.898773 2 7737 376 "1_1.0E-5_11282868.pdf"
0.000010 0.001000 3 142.324677 0 8714 374 "3_1.0E-5_78078271.pdf"
0.000010 0.001000 0 36.731411 2 2041 393 "0_1.0E-5_34839332.pdf"
0.000010 0.001000 1 116.377991 2 8155 372 "1_1.0E-5_64705274.pdf"
0.000010 0.001000 3 118.965500 3 8075 367 "3_1.0E-5_47967761.pdf"
0.000010 0.001000 0 27.084215 1 1917 386 "0_1.0E-5_86308720.pdf"
0.000010 0.001000 1 81.071091 2 7431 371 "1_1.0E-5_91702870.pdf"
0.000010 0.001000 3 86.955414 2 7501 364 "3_1.0E-5_96071698.pdf"
0.000010 0.001000 0 51.070782 1 4273 382 "0_1.0E-5_36754594.pdf"
0.000010 0.001000 1 125.668114 1 7997 379 "1_1.0E-5_81395340.pdf"
0.000010 0.001000 3 164.362183 1 10730 365 "3_1.0E-5_46791833.pdf"
0.000010 0.001000 0 34.099762 1 2244 391 "0_1.0E-5_89376466.pdf"
0.000010 0.001000 1 137.404602 1 11368 354 "1_1.0E-5_10062116.pdf"
0.000010 0.001000 3 130.531403 1 10812 364 "3_1.0E-5_49771972.pdf"
0.000010 0.001000 0 27.039965 1 2230 389 "0_1.0E-5_45944559.pdf"
0.000010 0.001000 1 88.193771 1 7733 366 "1_1.0E-5_52280405.pdf"
0.000010 0.001000 3 133.515762 0 12118 359 "3_1.0E-5_5770463.pdf"
0.000010 0.001000 0 35.205017 3 1910 391 "0_1.0E-5_50452349.pdf"
0.000010 0.001000 1 126.003410 2 9626 371 "1_1.0E-5_67229567.pdf"
0.000010 0.001000 3 144.221497 2 11093 351 "3_1.0E-5_17317700.pdf"
0.000010 0.001000 0 39.901318 1 2973 388 "0_1.0E-5_94718473.pdf"
0.000010 0.001000 1 126.158661 2 7671 363 "1_1.0E-5_51487344.pdf"
0.000010 0.001000 3 131.473801 2 7872 370 "3_1.0E-5_35454301.pdf"
0.000010 0.001000 0 29.005995 1 2484 388 "0_1.0E-5_78123070.pdf"
0.000010 0.001000 1 125.339714 1 9669 363 "1_1.0E-5_551271.pdf"
0.000010 0.001000 3 108.523941 1 8363 365 "3_1.0E-5_96236000.pdf"
0.000010 0.001000 0 29.202616 1 1900 392 "0_1.0E-5_47389776.pdf"
0.000010 0.001000 1 129.403244 1 11473 368 "1_1.0E-5_66954342.pdf"
0.000010 0.001000 3 87.293701 1 7477 377 "3_1.0E-5_20868928.pdf"
0.000010 0.001000 0 27.162004 2 2364 392 "0_1.0E-5_60616611.pdf"
0.000010 0.001000 1 121.191170 2 10493 372 "1_1.0E-5_60112146.pdf"
0.000010 0.001000 3 144.717300 2 12620 352 "3_1.0E-5_70623943.pdf"
0.000010 0.001000 0 30.589191 1 2549 392 "0_1.0E-5_25340380.pdf"
0.000010 0.001000 1 105.354210 0 9277 368 "1_1.0E-5_43123948.pdf"
0.000010 0.001000 3 121.814110 0 11209 355 "3_1.0E-5_55616753.pdf"
0.000010 0.001000 0 38.176716 1 2436 391 "0_1.0E-5_11371037.pdf"
0.000010 0.001000 1 122.696655 0 12272 360 "1_1.0E-5_31154859.pdf"
0.000010 0.001000 3 137.732834 2 9690 359 "3_1.0E-5_35964031.pdf"
0.000010 0.001000 0 38.611588 2 2852 392 "0_1.0E-5_67282871.pdf"
0.000010 0.001000 1 140.886353 2 8424 368 "1_1.0E-5_71747282.pdf"
0.000010 0.001000 3 172.276962 2 10478 362 "3_1.0E-5_63322122.pdf"
0.000010 0.001000 0 21.745903 0 2393 388 "0_1.0E-5_73512727.pdf"
0.000010 0.001000 1 85.521950 0 12095 345 "1_1.0E-5_6694614.pdf"
0.000010 0.001000 3 99.090057 0 13771 352 "3_1.0E-5_65320158.pdf"
0.000010 0.001000 0 42.001648 1 2078 391 "0_1.0E-5_29910262.pdf"
0.000010 0.001000 1 102.757713 0 6249 379 "1_1.0E-5_73529194.pdf"
0.000010 0.001000 3 125.562164 1 7638 372 "3_1.0E-5_30023118.pdf"
0.000010 0.001000 0 27.991278 0 2741 394 "0_1.0E-5_69613558.pdf"
0.000010 0.001000 1 79.574142 0 8859 362 "1_1.0E-5_82811676.pdf"
0.000010 0.001000 3 116.668663 1 13252 356 "3_1.0E-5_65582445.pdf"
0.000010 0.001000 0 56.740803 1 5007 381 "0_1.0E-5_81200050.pdf"
0.000010 0.001000 1 138.102142 2 8613 380 "1_1.0E-5_58686413.pdf"
0.000010 0.001000 3 142.974884 2 8835 365 "3_1.0E-5_61266271.pdf"
0.000010 0.001000 0 36.802071 1 3065 385 "0_1.0E-5_78030716.pdf"
0.000010 0.001000 1 87.427795 2 7349 376 "1_1.0E-5_26320494.pdf"
0.000010 0.001000 3 94.675331 2 8014 360 "3_1.0E-5_93139606.pdf"
0.000010 0.001000 0 34.657753 1 2381 394 "0_1.0E-5_58522281.pdf"
0.000010 0.001000 1 106.910698 1 8508 361 "1_1.0E-5_53557781.pdf"
0.000010 0.001000 3 115.769478 0 8932 365 "3_1.0E-5_83206759.pdf"
0.000010 0.001000 0 23.971733 1 1653 393 "0_1.0E-5_50086691.pdf"
0.000010 0.001000 1 63.099739 1 7106 362 "1_1.0E-5_38596421.pdf"
0.000010 0.001000 3 93.162445 2 10249 352 "3_1.0E-5_56164359.pdf"
0.000010 0.001000 0 22.100100 2 1745 396 "0_1.0E-5_73097450.pdf"
0.000010 0.001000 1 76.562134 1 9768 366 "1_1.0E-5_24012301.pdf"
0.000010 0.001000 3 102.149673 0 12915 349 "3_1.0E-5_35527801.pdf"
0.000010 0.001000 0 37.143826 2 1321 396 "0_1.0E-5_9633920.pdf"
0.000010 0.001000 1 125.771835 3 6186 380 "1_1.0E-5_53382988.pdf"
0.000010 0.001000 3 169.410522 3 9567 362 "3_1.0E-5_82797891.pdf"
0.000010 0.001000 0 45.942371 2 2650 393 "0_1.0E-5_6156263.pdf"
0.000010 0.001000 1 160.758698 3 10353 360 "1_1.0E-5_334253.pdf"
0.000010 0.001000 3 101.758690 3 5776 386 "3_1.0E-5_55303842.pdf"
0.000020 0.001000 0 54.912060 3 5113 370 "0_2.0E-5_10863025.pdf"
0.000020 0.001000 1 124.207108 2 8612 325 "1_2.0E-5_65838946.pdf"
0.000020 0.001000 3 123.809799 2 8504 336 "3_2.0E-5_21450076.pdf"
0.000020 0.001000 0 27.960264 2 2429 385 "0_2.0E-5_57070453.pdf"
0.000020 0.001000 1 134.287567 1 10327 324 "1_2.0E-5_4813154.pdf"
0.000020 0.001000 3 110.020523 2 8280 328 "3_2.0E-5_98936325.pdf"
0.000020 0.001000 0 46.034409 1 2614 378 "0_2.0E-5_12143596.pdf"
0.000020 0.001000 1 76.509964 1 5019 356 "1_2.0E-5_67852075.pdf"
0.000020 0.001000 3 104.466461 1 7346 341 "3_2.0E-5_60056123.pdf"
0.000020 0.001000 0 15.641418 0 1995 387 "0_2.0E-5_43117045.pdf"
0.000020 0.001000 1 69.737213 0 11811 319 "1_2.0E-5_84628125.pdf"
0.000020 0.001000 3 86.061783 0 15052 300 "3_2.0E-5_37150034.pdf"
0.000020 0.001000 0 43.498817 1 3942 366 "0_2.0E-5_68383740.pdf"
0.000020 0.001000 1 88.668884 0 8891 330 "1_2.0E-5_39059960.pdf"
0.000020 0.001000 3 90.776405 1 8085 345 "3_2.0E-5_2864538.pdf"
0.000020 0.001000 0 51.325577 2 4475 361 "0_2.0E-5_67401486.pdf"
0.000020 0.001000 1 141.612289 3 9162 324 "1_2.0E-5_35503187.pdf"
0.000020 0.001000 3 104.237724 3 6677 349 "3_2.0E-5_58571648.pdf"
0.000020 0.001000 0 39.359112 2 2638 383 "0_2.0E-5_72307897.pdf"
0.000020 0.001000 1 68.519020 1 4138 368 "1_2.0E-5_35543271.pdf"
0.000020 0.001000 3 93.407722 2 5299 363 "3_2.0E-5_95688582.pdf"
0.000020 0.001000 0 37.824738 1 3896 374 "0_2.0E-5_81825819.pdf"
0.000020 0.001000 1 117.465317 3 8614 330 "1_2.0E-5_27628875.pdf"
0.000020 0.001000 3 120.224838 1 9107 334 "3_2.0E-5_25028286.pdf"
0.000020 0.001000 0 46.571602 2 2412 384 "0_2.0E-5_4067824.pdf"
0.000020 0.001000 1 87.236343 2 5126 361 "1_2.0E-5_40819164.pdf"
0.000020 0.001000 3 108.980637 2 6692 354 "3_2.0E-5_1111257.pdf"
0.000020 0.001000 0 45.381294 2 2368 379 "0_2.0E-5_30527490.pdf"
0.000020 0.001000 1 106.002876 2 7321 343 "1_2.0E-5_99088785.pdf"
0.000020 0.001000 3 130.283279 1 7819 343 "3_2.0E-5_21178353.pdf"
0.000020 0.001000 0 41.506592 2 2273 387 "0_2.0E-5_24489454.pdf"
0.000020 0.001000 1 108.998398 2 6859 344 "1_2.0E-5_80781514.pdf"
0.000020 0.001000 3 123.247528 2 7859 348 "3_2.0E-5_32088442.pdf"
0.000020 0.001000 0 48.276039 1 3114 374 "0_2.0E-5_69690455.pdf"
0.000020 0.001000 1 110.391609 2 8134 334 "1_2.0E-5_58537132.pdf"
0.000020 0.001000 3 103.776794 1 7434 354 "3_2.0E-5_48408508.pdf"
0.000020 0.001000 0 27.106495 1 1699 384 "0_2.0E-5_29922191.pdf"
0.000020 0.001000 1 113.741707 0 8177 341 "1_2.0E-5_92395549.pdf"
0.000020 0.001000 3 122.665367 0 8725 342 "3_2.0E-5_77732434.pdf"
0.000020 0.001000 0 27.472380 1 1658 385 "0_2.0E-5_61061483.pdf"
0.000020 0.001000 1 104.953003 0 8662 334 "1_2.0E-5_19388103.pdf"
0.000020 0.001000 3 87.545105 0 7334 331 "3_2.0E-5_11475364.pdf"
0.000020 0.001000 0 27.705063 1 1914 389 "0_2.0E-5_32247574.pdf"
0.000020 0.001000 1 72.454613 1 6340 350 "1_2.0E-5_73902368.pdf"
0.000020 0.001000 3 126.476913 3 8967 329 "3_2.0E-5_99782454.pdf"
0.000020 0.001000 0 49.533295 2 2753 377 "0_2.0E-5_28875314.pdf"
0.000020 0.001000 1 77.463226 2 5063 359 "1_2.0E-5_60531180.pdf"
0.000020 0.001000 3 119.823402 1 7650 343 "3_2.0E-5_12483523.pdf"
0.000020 0.001000 0 35.421764 2 2286 380 "0_2.0E-5_7137105.pdf"
0.000020 0.001000 1 73.973518 2 5660 361 "1_2.0E-5_85220205.pdf"
0.000020 0.001000 3 130.044373 2 10790 325 "3_2.0E-5_87108439.pdf"
0.000020 0.001000 0 27.551064 1 2465 373 "0_2.0E-5_6401749.pdf"
0.000020 0.001000 1 128.827423 0 13202 303 "1_2.0E-5_81406827.pdf"
0.000020 0.001000 3 117.009239 0 11898 320 "3_2.0E-5_26949827.pdf"
0.000020 0.001000 0 38.863846 2 2937 383 "0_2.0E-5_93948571.pdf"
0.000020 0.001000 1 131.486847 2 8740 343 "1_2.0E-5_98450221.pdf"
0.000020 0.001000 3 138.957886 3 9893 324 "3_2.0E-5_60477408.pdf"
0.000020 0.001000 0 40.689880 2 2482 381 "0_2.0E-5_89146784.pdf"
0.000020 0.001000 1 88.472046 3 6392 356 "1_2.0E-5_60372036.pdf"
0.000020 0.001000 3 106.228706 3 7102 336 "3_2.0E-5_65553309.pdf"
0.000020 0.001000 0 40.438904 1 2267 385 "0_2.0E-5_96325781.pdf"
0.000020 0.001000 1 145.360229 2 9805 343 "1_2.0E-5_78788552.pdf"
0.000020 0.001000 3 142.591385 2 9088 335 "3_2.0E-5_69937360.pdf"
0.000020 0.001000 0 41.309757 2 2175 382 "0_2.0E-5_5203781.pdf"
0.000020 0.001000 1 105.711990 0 6821 358 "1_2.0E-5_19194567.pdf"
0.000020 0.001000 3 120.374969 1 7943 333 "3_2.0E-5_58289422.pdf"
0.000020 0.001000 0 36.881023 2 2100 383 "0_2.0E-5_62897388.pdf"
0.000020 0.001000 1 106.481537 0 7468 352 "1_2.0E-5_94230018.pdf"
0.000020 0.001000 3 138.709534 0 9931 327 "3_2.0E-5_91920204.pdf"
0.000020 0.001000 0 27.219309 1 2641 372 "0_2.0E-5_83616834.pdf"
0.000020 0.001000 1 116.444832 0 9878 339 "1_2.0E-5_54864596.pdf"
0.000020 0.001000 3 81.768219 0 6623 340 "3_2.0E-5_41633187.pdf"
0.000020 0.001000 0 42.652905 1 2966 380 "0_2.0E-5_62297196.pdf"
0.000020 0.001000 1 96.856087 3 5214 356 "1_2.0E-5_22945307.pdf"
0.000020 0.001000 3 132.581253 3 7490 342 "3_2.0E-5_56781779.pdf"
0.000020 0.001000 0 45.704632 2 3439 382 "0_2.0E-5_40707887.pdf"
0.000020 0.001000 1 91.323883 1 6183 356 "1_2.0E-5_18377942.pdf"
0.000020 0.001000 3 137.899002 0 9414 333 "3_2.0E-5_72405177.pdf"
0.000020 0.001000 0 37.780140 3 2425 378 "0_2.0E-5_47628128.pdf"
0.000020 0.001000 1 106.653023 3 8448 334 "1_2.0E-5_23972168.pdf"
0.000020 0.001000 3 145.890732 2 11126 332 "3_2.0E-5_42715177.pdf"
0.000020 0.001000 0 36.116077 2 2442 382 "0_2.0E-5_70824543.pdf"
0.000020 0.001000 1 112.031929 0 8027 352 "1_2.0E-5_92721089.pdf"
0.000020 0.001000 3 115.656982 0 8281 343 "3_2.0E-5_70382664.pdf"
0.000020 0.001000 0 40.838333 3 2675 382 "0_2.0E-5_2398877.pdf"
0.000020 0.001000 1 111.372772 1 8379 332 "1_2.0E-5_81885218.pdf"
0.000020 0.001000 3 119.965744 1 8460 340 "3_2.0E-5_23661583.pdf"
0.000020 0.001000 0 48.184002 3 1955 382 "0_2.0E-5_4983759.pdf"
0.000020 0.001000 1 124.097244 3 6736 352 "1_2.0E-5_52597168.pdf"
0.000020 0.001000 3 127.047806 3 6743 363 "3_2.0E-5_63080208.pdf"
0.000020 0.001000 0 36.750542 0 2078 387 "0_2.0E-5_99300448.pdf"
0.000020 0.001000 1 80.974693 0 5416 356 "1_2.0E-5_47245487.pdf"
0.000020 0.001000 3 109.193130 0 7351 335 "3_2.0E-5_86827153.pdf"
0.000020 0.001000 0 35.794273 0 3226 379 "0_2.0E-5_28068677.pdf"
0.000020 0.001000 1 121.772865 1 10784 332 "1_2.0E-5_65236823.pdf"
0.000020 0.001000 3 127.948898 1 10911 333 "3_2.0E-5_84606733.pdf"
0.000020 0.001000 0 37.044666 3 2391 380 "0_2.0E-5_88870505.pdf"
0.000020 0.001000 1 125.129837 2 10532 326 "1_2.0E-5_13851702.pdf"
0.000020 0.001000 3 151.737000 2 12868 315 "3_2.0E-5_41452057.pdf"
0.000020 0.001000 0 24.348576 2 3192 375 "0_2.0E-5_26309054.pdf"
0.000020 0.001000 1 94.529022 1 9564 334 "1_2.0E-5_30849520.pdf"
0.000020 0.001000 3 114.220474 1 11120 329 "3_2.0E-5_28634348.pdf"
0.000020 0.001000 0 36.638020 1 1782 390 "0_2.0E-5_25376688.pdf"
0.000020 0.001000 1 138.221283 2 8377 331 "1_2.0E-5_65998759.pdf"
0.000020 0.001000 3 141.788971 2 8622 331 "3_2.0E-5_89176950.pdf"
0.000020 0.001000 0 39.367382 2 2499 383 "0_2.0E-5_65199618.pdf"
0.000020 0.001000 1 126.083160 2 8085 341 "1_2.0E-5_74383214.pdf"
0.000020 0.001000 3 113.053650 2 6795 336 "3_2.0E-5_40745358.pdf"
0.000020 0.001000 0 37.795177 1 3479 374 "0_2.0E-5_53583447.pdf"
0.000020 0.001000 1 103.833725 3 6811 341 "1_2.0E-5_98629937.pdf"
0.000020 0.001000 3 139.146988 3 8491 336 "3_2.0E-5_76247517.pdf"
0.000020 0.001000 0 34.918713 2 2912 385 "0_2.0E-5_47931958.pdf"
0.000020 0.001000 1 151.591049 2 10577 324 "1_2.0E-5_25115210.pdf"
0.000020 0.001000 3 149.624680 2 10294 319 "3_2.0E-5_15900894.pdf"
0.000020 0.001000 0 41.521225 3 2183 381 "0_2.0E-5_47500833.pdf"
0.000020 0.001000 1 103.326408 1 5567 358 "1_2.0E-5_4233387.pdf"
0.000020 0.001000 3 112.618530 1 6302 350 "3_2.0E-5_19830374.pdf"
0.000020 0.001000 0 31.525133 2 2808 378 "0_2.0E-5_73736294.pdf"
0.000020 0.001000 1 94.050797 0 8488 330 "1_2.0E-5_88114578.pdf"
0.000020 0.001000 3 91.919090 0 8224 338 "3_2.0E-5_91447862.pdf"
0.000020 0.001000 0 21.507685 1 2205 387 "0_2.0E-5_34858918.pdf"
0.000020 0.001000 1 69.038887 1 11425 320 "1_2.0E-5_95264277.pdf"
0.000020 0.001000 3 84.008652 1 12537 315 "3_2.0E-5_95901425.pdf"
0.000020 0.001000 0 27.523125 1 1605 383 "0_2.0E-5_2356705.pdf"
0.000020 0.001000 1 120.921913 2 9044 332 "1_2.0E-5_81641974.pdf"
0.000020 0.001000 3 116.112320 2 8877 338 "3_2.0E-5_46290075.pdf"
0.000020 0.001000 0 27.661734 1 2121 389 "0_2.0E-5_31124860.pdf"
0.000020 0.001000 1 89.372322 1 7310 338 "1_2.0E-5_41911830.pdf"
0.000020 0.001000 3 96.587242 0 8368 345 "3_2.0E-5_45783683.pdf"
0.000020 0.001000 0 36.688503 2 1883 384 "0_2.0E-5_70662233.pdf"
0.000020 0.001000 1 116.543953 3 7551 345 "1_2.0E-5_32759599.pdf"
0.000020 0.001000 3 134.529770 2 8557 336 "3_2.0E-5_1191907.pdf"
0.000020 0.001000 0 14.310884 2 2769 380 "0_2.0E-5_25711651.pdf"
0.000020 0.001000 1 48.686054 1 10952 319 "1_2.0E-5_37007412.pdf"
0.000020 0.001000 3 68.341591 0 16546 297 "3_2.0E-5_60277545.pdf"
0.000020 0.001000 0 35.608562 1 2971 373 "0_2.0E-5_52378212.pdf"
0.000020 0.001000 1 123.712883 0 9820 349 "1_2.0E-5_89836283.pdf"
0.000020 0.001000 3 130.570648 1 10384 338 "3_2.0E-5_90684758.pdf"
0.000020 0.001000 0 46.644089 1 3199 382 "0_2.0E-5_47510582.pdf"
0.000020 0.001000 1 71.098167 2 4281 361 "1_2.0E-5_92662198.pdf"
0.000020 0.001000 3 137.059082 2 8574 324 "3_2.0E-5_15973535.pdf"
0.000020 0.001000 0 27.166122 1 2048 386 "0_2.0E-5_92551689.pdf"
0.000020 0.001000 1 101.506752 0 9695 331 "1_2.0E-5_60587023.pdf"
0.000020 0.001000 3 104.695251 0 9439 337 "3_2.0E-5_69379979.pdf"
0.000020 0.001000 0 32.636303 2 1974 383 "0_2.0E-5_84846545.pdf"
0.000020 0.001000 1 141.508438 3 10184 336 "1_2.0E-5_90246184.pdf"
0.000020 0.001000 3 119.072197 2 8716 326 "3_2.0E-5_62702112.pdf"
0.000020 0.001000 0 33.649395 2 1905 384 "0_2.0E-5_44633925.pdf"
0.000020 0.001000 1 101.563286 2 5847 353 "1_2.0E-5_81789722.pdf"
0.000020 0.001000 3 91.323814 2 5273 358 "3_2.0E-5_8261942.pdf"
0.000020 0.001000 0 31.966181 1 2954 380 "0_2.0E-5_35050765.pdf"
0.000020 0.001000 1 101.119957 2 7446 348 "1_2.0E-5_4093041.pdf"
0.000020 0.001000 3 124.256638 1 9340 330 "3_2.0E-5_84723174.pdf"
0.000020 0.001000 0 42.947521 2 2522 384 "0_2.0E-5_52837021.pdf"
0.000020 0.001000 1 100.806435 1 6882 345 "1_2.0E-5_19007827.pdf"
0.000020 0.001000 3 129.922485 3 6626 341 "3_2.0E-5_20164867.pdf"
0.000020 0.001000 0 36.475670 3 2915 383 "0_2.0E-5_85356125.pdf"
0.000020 0.001000 1 96.962509 1 6861 344 "1_2.0E-5_99646319.pdf"
0.000020 0.001000 3 127.724052 1 9352 334 "3_2.0E-5_53125976.pdf"
0.000020 0.001000 0 49.309326 2 2777 382 "0_2.0E-5_62618362.pdf"
0.000020 0.001000 1 112.363220 2 6559 328 "1_2.0E-5_97513008.pdf"
0.000020 0.001000 3 148.312653 2 8700 340 "3_2.0E-5_32044625.pdf"
0.000020 0.001000 0 44.997395 2 3073 384 "0_2.0E-5_80480118.pdf"
0.000020 0.001000 1 85.708214 0 5749 363 "1_2.0E-5_36720798.pdf"
0.000020 0.001000 3 129.847946 0 8913 331 "3_2.0E-5_78146593.pdf"
0.000020 0.001000 0 34.278809 3 2234 381 "0_2.0E-5_79154157.pdf"
0.000020 0.001000 1 143.298218 3 7850 340 "1_2.0E-5_46589527.pdf"
0.000020 0.001000 3 156.556244 3 8606 337 "3_2.0E-5_77649738.pdf"
0.000020 0.001000 0 46.364212 2 2786 366 "0_2.0E-5_88768063.pdf"
0.000020 0.001000 1 147.565125 2 10079 341 "1_2.0E-5_49709911.pdf"
0.000020 0.001000 3 115.397102 2 7742 350 "3_2.0E-5_1497433.pdf"
0.000020 0.001000 0 41.781036 2 1757 382 "0_2.0E-5_92462699.pdf"
0.000020 0.001000 1 141.802109 2 8010 343 "1_2.0E-5_71140105.pdf"
0.000020 0.001000 3 106.203659 2 7063 339 "3_2.0E-5_31277677.pdf"
0.000020 0.001000 0 43.606258 2 2816 386 "0_2.0E-5_68115586.pdf"
0.000020 0.001000 1 145.781845 3 8601 348 "1_2.0E-5_20582508.pdf"
0.000020 0.001000 3 125.608467 2 9314 336 "3_2.0E-5_57155330.pdf"
0.000020 0.001000 0 42.013527 2 3050 380 "0_2.0E-5_3656267.pdf"
0.000020 0.001000 1 132.411972 3 12625 312 "1_2.0E-5_41366693.pdf"
0.000020 0.001000 3 126.995560 3 9423 332 "3_2.0E-5_2353341.pdf"
0.000020 0.001000 0 36.883972 3 1902 384 "0_2.0E-5_71335731.pdf"
0.000020 0.001000 1 101.765572 2 6371 344 "1_2.0E-5_67360423.pdf"
0.000020 0.001000 3 128.421158 3 8007 345 "3_2.0E-5_64472462.pdf"
0.000020 0.001000 0 36.021107 1 2226 375 "0_2.0E-5_46863160.pdf"
0.000020 0.001000 1 136.864029 1 8466 331 "1_2.0E-5_46540266.pdf"
0.000020 0.001000 3 119.462875 1 7310 346 "3_2.0E-5_52835068.pdf"
0.000020 0.001000 0 61.365269 2 3625 372 "0_2.0E-5_67246083.pdf"
0.000020 0.001000 1 116.763062 2 7420 355 "1_2.0E-5_96272717.pdf"
0.000020 0.001000 3 101.133110 1 6325 358 "3_2.0E-5_61723211.pdf"
0.000020 0.001000 0 37.994354 3 1757 388 "0_2.0E-5_11332427.pdf"
0.000020 0.001000 1 113.871750 0 6992 357 "1_2.0E-5_78220488.pdf"
0.000020 0.001000 3 116.587326 0 6862 356 "3_2.0E-5_82360627.pdf"
0.000020 0.001000 0 28.359715 2 1386 382 "0_2.0E-5_20606202.pdf"
0.000020 0.001000 1 121.894043 3 6825 364 "1_2.0E-5_7641880.pdf"
0.000020 0.001000 3 141.474518 3 8183 339 "3_2.0E-5_69139340.pdf"
0.000020 0.001000 0 47.999432 1 4110 374 "0_2.0E-5_19605809.pdf"
0.000020 0.001000 1 125.731392 2 9611 338 "1_2.0E-5_30677285.pdf"
0.000020 0.001000 3 109.069885 2 8168 328 "3_2.0E-5_25941670.pdf"
0.000020 0.001000 0 36.407272 2 1663 394 "0_2.0E-5_94114935.pdf"
0.000020 0.001000 1 107.340141 1 6112 341 "1_2.0E-5_48272989.pdf"
0.000020 0.001000 3 109.828377 1 6174 354 "3_2.0E-5_56229389.pdf"
0.000020 0.001000 0 39.028282 0 2146 387 "0_2.0E-5_81543185.pdf"
0.000020 0.001000 1 119.757660 3 7963 351 "1_2.0E-5_82802759.pdf"
0.000020 0.001000 3 116.460274 2 6758 353 "3_2.0E-5_39997360.pdf"
0.000020 0.001000 0 55.044613 2 2940 375 "0_2.0E-5_57222159.pdf"
0.000020 0.001000 1 134.973175 3 8754 338 "1_2.0E-5_83767929.pdf"
0.000020 0.001000 3 132.232681 3 8332 337 "3_2.0E-5_37884481.pdf"
0.000020 0.001000 0 32.413654 2 2084 372 "0_2.0E-5_337299.pdf"
0.000020 0.001000 1 124.126564 2 7216 343 "1_2.0E-5_32469318.pdf"
0.000020 0.001000 3 115.104172 2 6856 354 "3_2.0E-5_84878134.pdf"
0.000020 0.001000 0 39.886948 2 2971 370 "0_2.0E-5_75240352.pdf"
0.000020 0.001000 1 67.673248 0 8453 334 "1_2.0E-5_34360497.pdf"
0.000020 0.001000 3 111.342812 3 7094 344 "3_2.0E-5_74707996.pdf"
0.000020 0.001000 0 42.321133 2 2228 381 "0_2.0E-5_39962231.pdf"
0.000020 0.001000 1 105.987549 1 6089 346 "1_2.0E-5_31176112.pdf"
0.000020 0.001000 3 123.310165 2 6791 359 "3_2.0E-5_12851751.pdf"
0.000020 0.001000 0 42.424641 2 2933 382 "0_2.0E-5_90365007.pdf"
0.000020 0.001000 1 95.199554 2 7235 349 "1_2.0E-5_9952541.pdf"
0.000020 0.001000 3 130.757538 3 10053 329 "3_2.0E-5_42184478.pdf"
0.000020 0.001000 0 34.951576 1 2564 375 "0_2.0E-5_49349122.pdf"
0.000020 0.001000 1 82.047585 0 6127 352 "1_2.0E-5_54761029.pdf"
0.000020 0.001000 3 85.662941 0 6405 352 "3_2.0E-5_83081146.pdf"
0.000020 0.001000 0 38.190987 1 3384 377 "0_2.0E-5_98636266.pdf"
0.000020 0.001000 1 74.561722 1 6120 361 "1_2.0E-5_51385635.pdf"
0.000020 0.001000 3 113.250938 2 9736 335 "3_2.0E-5_8373700.pdf"
0.000020 0.001000 0 39.027794 2 2187 383 "0_2.0E-5_54276526.pdf"
0.000020 0.001000 1 103.056297 2 6472 347 "1_2.0E-5_47803042.pdf"
0.000020 0.001000 3 135.415268 1 7978 354 "3_2.0E-5_84920265.pdf"
0.000020 0.001000 0 42.603268 2 2543 388 "0_2.0E-5_59670051.pdf"
0.000020 0.001000 1 105.796021 2 6363 355 "1_2.0E-5_65555720.pdf"
0.000020 0.001000 3 134.413589 1 8186 347 "3_2.0E-5_82927936.pdf"
0.000020 0.001000 0 36.646351 2 2561 378 "0_2.0E-5_73070271.pdf"
0.000020 0.001000 1 98.244431 2 6716 354 "1_2.0E-5_3851352.pdf"
0.000020 0.001000 3 118.975464 3 8058 344 "3_2.0E-5_82923644.pdf"
0.000020 0.001000 0 38.061474 2 2727 376 "0_2.0E-5_25621496.pdf"
0.000020 0.001000 1 125.531593 2 11557 327 "1_2.0E-5_73693930.pdf"
0.000020 0.001000 3 106.865494 2 9254 331 "3_2.0E-5_18983496.pdf"
0.000020 0.001000 0 52.553730 1 3991 366 "0_2.0E-5_53857359.pdf"
0.000020 0.001000 1 110.444633 1 7543 341 "1_2.0E-5_91113572.pdf"
0.000020 0.001000 3 129.344513 1 8339 336 "3_2.0E-5_93118600.pdf"
0.000020 0.001000 0 39.538696 1 2811 385 "0_2.0E-5_86073045.pdf"
0.000020 0.001000 1 134.892334 1 10960 332 "1_2.0E-5_37443389.pdf"
0.000020 0.001000 3 99.128250 2 8207 335 "3_2.0E-5_37978309.pdf"
0.000020 0.001000 0 26.843178 2 2109 382 "0_2.0E-5_76934662.pdf"
0.000020 0.001000 1 80.990852 1 6880 328 "1_2.0E-5_92777406.pdf"
0.000020 0.001000 3 108.224884 1 9694 328 "3_2.0E-5_40904109.pdf"
0.000020 0.001000 0 30.688974 3 1559 390 "0_2.0E-5_56530074.pdf"
0.000020 0.001000 1 88.185295 1 6442 347 "1_2.0E-5_64399104.pdf"
0.000020 0.001000 3 112.970078 2 8459 324 "3_2.0E-5_91232945.pdf"
0.000020 0.001000 0 52.206944 2 3662 371 "0_2.0E-5_93034823.pdf"
0.000020 0.001000 1 92.463936 2 5695 360 "1_2.0E-5_13615091.pdf"
0.000020 0.001000 3 123.532562 2 7379 340 "3_2.0E-5_34747825.pdf"
0.000020 0.001000 0 27.887661 1 1628 382 "0_2.0E-5_27305874.pdf"
0.000020 0.001000 1 129.241669 2 10409 334 "1_2.0E-5_82941496.pdf"
0.000020 0.001000 3 90.382225 1 6847 353 "3_2.0E-5_44822481.pdf"
0.000020 0.001000 0 30.406679 1 2016 386 "0_2.0E-5_61223220.pdf"
0.000020 0.001000 1 104.740288 1 9105 332 "1_2.0E-5_71088259.pdf"
0.000020 0.001000 3 83.766434 1 7140 363 "3_2.0E-5_96897810.pdf"
0.000020 0.001000 0 34.669338 2 2534 382 "0_2.0E-5_16413755.pdf"
0.000020 0.001000 1 123.849693 2 10657 313 "1_2.0E-5_9011288.pdf"
0.000020 0.001000 3 115.667358 2 9939 331 "3_2.0E-5_77036263.pdf"
0.000020 0.001000 0 33.478455 1 3469 375 "0_2.0E-5_74329783.pdf"
0.000020 0.001000 1 77.427124 0 7323 347 "1_2.0E-5_87571549.pdf"
0.000020 0.001000 3 106.510941 0 9811 329 "3_2.0E-5_39648839.pdf"
0.000020 0.001000 0 45.333504 1 3024 371 "0_2.0E-5_7165724.pdf"
0.000020 0.001000 1 108.839241 3 7676 334 "1_2.0E-5_8311689.pdf"
0.000020 0.001000 3 151.875351 3 10674 330 "3_2.0E-5_85415323.pdf"
0.000020 0.001000 0 55.095890 2 3348 366 "0_2.0E-5_51061962.pdf"
0.000020 0.001000 1 127.956154 2 7541 339 "1_2.0E-5_56686434.pdf"
0.000020 0.001000 3 154.470123 2 9327 321 "3_2.0E-5_15902816.pdf"
0.000020 0.001000 0 22.015820 0 2605 380 "0_2.0E-5_63673149.pdf"
0.000020 0.001000 1 69.101280 1 9739 319 "1_2.0E-5_58559262.pdf"
0.000020 0.001000 3 105.771729 0 14739 313 "3_2.0E-5_73318059.pdf"
0.000020 0.001000 0 36.761074 1 1851 387 "0_2.0E-5_72093263.pdf"
0.000020 0.001000 1 112.217987 0 6734 349 "1_2.0E-5_74937098.pdf"
0.000020 0.001000 3 132.378464 0 8364 337 "3_2.0E-5_10033390.pdf"
0.000020 0.001000 0 27.184111 0 3323 373 "0_2.0E-5_81958565.pdf"
0.000020 0.001000 1 80.068054 1 8555 345 "1_2.0E-5_39895098.pdf"
0.000020 0.001000 3 92.342995 1 10402 324 "3_2.0E-5_16160513.pdf"
0.000020 0.001000 0 34.286739 2 3479 384 "0_2.0E-5_86000282.pdf"
0.000020 0.001000 1 111.929756 2 6962 360 "1_2.0E-5_64601736.pdf"
0.000020 0.001000 3 115.020538 2 7085 353 "3_2.0E-5_21512547.pdf"
0.000020 0.001000 0 38.908588 1 2903 374 "0_2.0E-5_90206573.pdf"
0.000020 0.001000 1 90.398819 1 7429 348 "1_2.0E-5_97982376.pdf"
0.000020 0.001000 3 119.006020 1 10331 327 "3_2.0E-5_27660862.pdf"
0.000020 0.001000 0 28.961636 1 1842 390 "0_2.0E-5_55355273.pdf"
0.000020 0.001000 1 101.901413 0 8543 330 "1_2.0E-5_27610890.pdf"
0.000020 0.001000 3 107.909927 0 8286 339 "3_2.0E-5_78870567.pdf"
0.000020 0.001000 0 31.863127 1 3252 374 "0_2.0E-5_49356128.pdf"
0.000020 0.001000 1 92.006187 1 11019 319 "1_2.0E-5_12681725.pdf"
0.000020 0.001000 3 123.327736 2 14010 311 "3_2.0E-5_27856706.pdf"
0.000020 0.001000 0 23.519575 2 1930 384 "0_2.0E-5_56187556.pdf"
0.000020 0.001000 1 56.610222 0 7491 344 "1_2.0E-5_70856994.pdf"
0.000020 0.001000 3 107.756889 0 13683 311 "3_2.0E-5_94643011.pdf"
0.000020 0.001000 0 39.386532 2 1296 388 "0_2.0E-5_3911052.pdf"
0.000020 0.001000 1 96.268623 3 4652 369 "1_2.0E-5_31104989.pdf"
0.000020 0.001000 3 135.860291 3 8615 329 "3_2.0E-5_60782511.pdf"
0.000020 0.001000 0 55.526463 3 2925 383 "0_2.0E-5_80483407.pdf"
0.000020 0.001000 1 120.942360 3 6747 356 "1_2.0E-5_74001113.pdf"
0.000020 0.001000 3 162.898956 3 9549 339 "3_2.0E-5_7653975.pdf"
0.000030 0.001000 0 44.227161 1 6428 337 "0_3.0E-5_10813667.pdf"
0.000030 0.001000 1 121.325539 2 8374 317 "1_3.0E-5_27958827.pdf"
0.000030 0.001000 3 108.384033 2 7383 317 "3_3.0E-5_12538311.pdf"
0.000030 0.001000 0 24.315502 2 1626 371 "0_3.0E-5_50347852.pdf"
0.000030 0.001000 1 109.686592 2 8442 308 "1_3.0E-5_8480614.pdf"
0.000030 0.001000 3 90.552444 2 6693 334 "3_3.0E-5_89264070.pdf"
0.000030 0.001000 0 38.023804 1 1962 375 "0_3.0E-5_82130768.pdf"
0.000030 0.001000 1 102.209930 1 6953 323 "1_3.0E-5_25482271.pdf"
0.000030 0.001000 3 113.391502 1 8073 321 "3_3.0E-5_56663708.pdf"
0.000030 0.001000 0 14.228669 2 2173 379 "0_3.0E-5_98370635.pdf"
0.000030 0.001000 1 66.929359 2 11721 275 "1_3.0E-5_34715783.pdf"
0.000030 0.001000 3 83.565811 0 14610 266 "3_3.0E-5_13691247.pdf"
0.000030 0.001000 0 37.171684 1 3304 379 "0_3.0E-5_42288897.pdf"
0.000030 0.001000 1 89.268631 1 7909 312 "1_3.0E-5_51371630.pdf"
0.000030 0.001000 3 119.638031 1 10855 297 "3_3.0E-5_19709912.pdf"
0.000030 0.001000 0 39.953583 2 3580 357 "0_3.0E-5_13514808.pdf"
0.000030 0.001000 1 112.951622 3 7540 316 "1_3.0E-5_55010165.pdf"
0.000030 0.001000 3 128.224335 3 8303 320 "3_3.0E-5_19894354.pdf"
0.000030 0.001000 0 47.457642 2 3316 362 "0_3.0E-5_56887232.pdf"
0.000030 0.001000 1 122.123314 1 7219 334 "1_3.0E-5_74916973.pdf"
0.000030 0.001000 3 137.926697 2 8016 310 "3_3.0E-5_72806171.pdf"
0.000030 0.001000 0 47.345844 0 3560 361 "0_3.0E-5_56937472.pdf"
0.000030 0.001000 1 146.936356 1 11289 286 "1_3.0E-5_55120580.pdf"
0.000030 0.001000 3 121.549698 1 9210 311 "3_3.0E-5_93104571.pdf"
0.000030 0.001000 0 39.663067 2 1795 377 "0_3.0E-5_24481947.pdf"
0.000030 0.001000 1 92.477844 2 5565 338 "1_3.0E-5_82054162.pdf"
0.000030 0.001000 3 118.168663 2 7343 333 "3_3.0E-5_80463832.pdf"
0.000030 0.001000 0 51.418472 2 3180 370 "0_3.0E-5_98125716.pdf"
0.000030 0.001000 1 84.539894 1 5500 349 "1_3.0E-5_981351.pdf"
0.000030 0.001000 3 137.598129 1 8280 326 "3_3.0E-5_62197653.pdf"
0.000030 0.001000 0 33.723457 2 1687 381 "0_3.0E-5_52984892.pdf"
0.000030 0.001000 1 104.513603 2 6540 335 "1_3.0E-5_3301223.pdf"
0.000030 0.001000 3 99.747948 2 6239 324 "3_3.0E-5_65226102.pdf"
0.000030 0.001000 0 29.909622 1 1886 370 "0_3.0E-5_43080816.pdf"
0.000030 0.001000 1 110.268913 1 7961 302 "1_3.0E-5_74016452.pdf"
0.000030 0.001000 3 87.392677 1 6156 338 "3_3.0E-5_79926870.pdf"
0.000030 0.001000 0 29.741108 2 1639 387 "0_3.0E-5_86299346.pdf"
0.000030 0.001000 1 121.732643 0 8760 325 "1_3.0E-5_26850388.pdf"
0.000030 0.001000 3 120.560120 0 8570 315 "3_3.0E-5_75992165.pdf"
0.000030 0.001000 0 29.293001 1 2087 381 "0_3.0E-5_66836409.pdf"
0.000030 0.001000 1 92.677689 0 7986 328 "1_3.0E-5_86564243.pdf"
0.000030 0.001000 3 91.565125 0 7707 311 "3_3.0E-5_31050992.pdf"
0.000030 0.001000 0 49.193768 3 3723 363 "0_3.0E-5_59813388.pdf"
0.000030 0.001000 1 99.916626 1 10279 301 "1_3.0E-5_9714926.pdf"
0.000030 0.001000 3 117.905243 3 8335 309 "3_3.0E-5_88938690.pdf"
0.000030 0.001000 0 39.702396 2 2077 376 "0_3.0E-5_65349359.pdf"
0.000030 0.001000 1 106.557053 1 7047 328 "1_3.0E-5_37060369.pdf"
0.000030 0.001000 3 130.821075 1 8423 324 "3_3.0E-5_60352137.pdf"
0.000030 0.001000 0 41.933979 2 2871 363 "0_3.0E-5_60559752.pdf"
0.000030 0.001000 1 85.891724 2 6648 335 "1_3.0E-5_87925988.pdf"
0.000030 0.001000 3 107.509209 2 8770 332 "3_3.0E-5_23116611.pdf"
0.000030 0.001000 0 26.868958 1 2028 379 "0_3.0E-5_24455506.pdf"
0.000030 0.001000 1 86.717827 0 8589 309 "1_3.0E-5_30733420.pdf"
0.000030 0.001000 3 100.273048 0 10087 304 "3_3.0E-5_60559133.pdf"
0.000030 0.001000 0 34.763607 2 2194 377 "0_3.0E-5_13973144.pdf"
0.000030 0.001000 1 110.115829 3 7400 312 "1_3.0E-5_84246433.pdf"
0.000030 0.001000 3 133.321060 3 9427 304 "3_3.0E-5_28057629.pdf"
0.000030 0.001000 0 40.084343 2 2482 373 "0_3.0E-5_18947239.pdf"
0.000030 0.001000 1 92.410370 3 6225 334 "1_3.0E-5_88807493.pdf"
0.000030 0.001000 3 123.113228 3 8369 308 "3_3.0E-5_88248061.pdf"
0.000030 0.001000 0 40.920452 1 2166 364 "0_3.0E-5_12049006.pdf"
0.000030 0.001000 1 117.111893 2 7517 320 "1_3.0E-5_99127754.pdf"
0.000030 0.001000 3 126.045326 2 7953 316 "3_3.0E-5_9010751.pdf"
0.000030 0.001000 0 35.097885 2 1699 383 "0_3.0E-5_65311464.pdf"
0.000030 0.001000 1 124.400215 3 8126 311 "1_3.0E-5_53281739.pdf"
0.000030 0.001000 3 111.147827 1 7273 327 "3_3.0E-5_19875472.pdf"
0.000030 0.001000 0 29.062647 2 1449 376 "0_3.0E-5_80395049.pdf"
0.000030 0.001000 1 106.084320 2 7423 313 "1_3.0E-5_9641384.pdf"
0.000030 0.001000 3 113.833641 0 8036 313 "3_3.0E-5_33548795.pdf"
0.000030 0.001000 0 37.216221 2 3938 357 "0_3.0E-5_78173346.pdf"
0.000030 0.001000 1 68.389404 1 6473 316 "1_3.0E-5_36679044.pdf"
0.000030 0.001000 3 113.352493 0 9377 311 "3_3.0E-5_76465104.pdf"
0.000030 0.001000 0 46.430561 3 2154 379 "0_3.0E-5_73834371.pdf"
0.000030 0.001000 1 123.564186 3 7696 324 "1_3.0E-5_5218466.pdf"
0.000030 0.001000 3 109.284111 3 6040 331 "3_3.0E-5_36170295.pdf"
0.000030 0.001000 0 47.444187 1 3276 359 "0_3.0E-5_85269930.pdf"
0.000030 0.001000 1 94.647072 0 6150 333 "1_3.0E-5_45005657.pdf"
0.000030 0.001000 3 101.592201 0 6760 346 "3_3.0E-5_80342448.pdf"
0.000030 0.001000 0 37.486111 3 3225 369 "0_3.0E-5_54909430.pdf"
0.000030 0.001000 1 72.810829 3 5169 334 "1_3.0E-5_41726622.pdf"
0.000030 0.001000 3 90.954224 2 6684 325 "3_3.0E-5_35427442.pdf"
0.000030 0.001000 0 40.151123 2 2883 366 "0_3.0E-5_40834418.pdf"
0.000030 0.001000 1 86.392708 0 6410 335 "1_3.0E-5_9455559.pdf"
0.000030 0.001000 3 119.697998 0 8665 313 "3_3.0E-5_43105629.pdf"
0.000030 0.001000 0 31.964918 3 1785 385 "0_3.0E-5_70316369.pdf"
0.000030 0.001000 1 102.297356 0 7595 331 "1_3.0E-5_37058714.pdf"
0.000030 0.001000 3 118.429909 1 8344 318 "3_3.0E-5_52210667.pdf"
0.000030 0.001000 0 39.840080 3 1511 379 "0_3.0E-5_94388312.pdf"
0.000030 0.001000 1 123.514427 3 6436 320 "1_3.0E-5_83180155.pdf"
0.000030 0.001000 3 106.404434 3 5489 339 "3_3.0E-5_20623023.pdf"
0.000030 0.001000 0 31.098093 2 1892 370 "0_3.0E-5_58754885.pdf"
0.000030 0.001000 1 89.619553 0 5998 327 "1_3.0E-5_41630371.pdf"
0.000030 0.001000 3 107.451836 0 7215 328 "3_3.0E-5_13818325.pdf"
0.000030 0.001000 0 28.691988 1 2542 368 "0_3.0E-5_37552810.pdf"
0.000030 0.001000 1 105.713165 1 8991 312 "1_3.0E-5_99058129.pdf"
0.000030 0.001000 3 86.575485 1 7239 318 "3_3.0E-5_52015405.pdf"
0.000030 0.001000 0 42.749405 3 3032 367 "0_3.0E-5_77630793.pdf"
0.000030 0.001000 1 95.334557 2 8148 310 "1_3.0E-5_40212908.pdf"
0.000030 0.001000 3 124.962189 2 10438 301 "3_3.0E-5_69346302.pdf"
0.000030 0.001000 0 30.861618 1 3133 359 "0_3.0E-5_10387365.pdf"
0.000030 0.001000 1 62.145798 1 6128 331 "1_3.0E-5_67518146.pdf"
0.000030 0.001000 3 113.592583 1 11053 280 "3_3.0E-5_34146314.pdf"
0.000030 0.001000 0 45.749916 1 2673 362 "0_3.0E-5_17673714.pdf"
0.000030 0.001000 1 119.327843 2 7072 327 "1_3.0E-5_33828557.pdf"
0.000030 0.001000 3 119.772194 2 7164 329 "3_3.0E-5_97138558.pdf"
0.000030 0.001000 0 46.402557 2 3848 364 "0_3.0E-5_48627666.pdf"
0.000030 0.001000 1 95.590057 2 5764 332 "1_3.0E-5_2000971.pdf"
0.000030 0.001000 3 106.106834 2 6333 321 "3_3.0E-5_45278125.pdf"
0.000030 0.001000 0 45.991158 2 2947 365 "0_3.0E-5_80933400.pdf"
0.000030 0.001000 1 136.386703 2 9142 307 "1_3.0E-5_50695649.pdf"
0.000030 0.001000 3 114.354645 3 6889 334 "3_3.0E-5_29888520.pdf"
0.000030 0.001000 0 31.504503 1 2326 373 "0_3.0E-5_44115574.pdf"
0.000030 0.001000 1 104.880890 2 6972 333 "1_3.0E-5_47274723.pdf"
0.000030 0.001000 3 116.680511 2 7922 310 "3_3.0E-5_2925469.pdf"
0.000030 0.001000 0 44.076351 2 1911 382 "0_3.0E-5_95689887.pdf"
0.000030 0.001000 1 82.862007 1 4362 358 "1_3.0E-5_90075767.pdf"
0.000030 0.001000 3 109.224747 1 6045 327 "3_3.0E-5_61832317.pdf"
0.000030 0.001000 0 43.332420 1 3978 355 "0_3.0E-5_61193718.pdf"
0.000030 0.001000 1 59.272831 0 4954 342 "1_3.0E-5_84062767.pdf"
0.000030 0.001000 3 83.565567 0 7420 326 "3_3.0E-5_35370275.pdf"
0.000030 0.001000 0 21.755411 1 2971 367 "0_3.0E-5_74839896.pdf"
0.000030 0.001000 1 58.521774 1 8439 325 "1_3.0E-5_36377607.pdf"
0.000030 0.001000 3 80.139412 1 11889 281 "3_3.0E-5_87088159.pdf"
0.000030 0.001000 0 30.490854 1 1683 376 "0_3.0E-5_87160700.pdf"
0.000030 0.001000 1 126.760620 2 9698 312 "1_3.0E-5_87457614.pdf"
0.000030 0.001000 3 100.983597 2 7544 327 "3_3.0E-5_2375459.pdf"
0.000030 0.001000 0 36.649857 1 3490 366 "0_3.0E-5_41567496.pdf"
0.000030 0.001000 1 70.699226 1 5895 339 "1_3.0E-5_45478185.pdf"
0.000030 0.001000 3 105.144005 0 9227 302 "3_3.0E-5_67129160.pdf"
0.000030 0.001000 0 38.827103 2 2189 375 "0_3.0E-5_69393852.pdf"
0.000030 0.001000 1 127.759033 2 8119 311 "1_3.0E-5_86595047.pdf"
0.000030 0.001000 3 133.080307 2 8451 316 "3_3.0E-5_86472575.pdf"
0.000030 0.001000 0 13.011775 2 2188 375 "0_3.0E-5_43274433.pdf"
0.000030 0.001000 1 35.865131 2 7743 316 "1_3.0E-5_55315941.pdf"
0.000030 0.001000 3 76.179764 0 18592 246 "3_3.0E-5_14636761.pdf"
0.000030 0.001000 0 46.441193 1 3542 361 "0_3.0E-5_49337360.pdf"
0.000030 0.001000 1 95.574928 1 7723 311 "1_3.0E-5_95805688.pdf"
0.000030 0.001000 3 104.466942 1 8202 322 "3_3.0E-5_15745858.pdf"
0.000030 0.001000 0 34.805206 2 1982 377 "0_3.0E-5_62457248.pdf"
0.000030 0.001000 1 100.796989 2 6311 336 "1_3.0E-5_16315622.pdf"
0.000030 0.001000 3 109.052666 2 6711 341 "3_3.0E-5_67484173.pdf"
0.000030 0.001000 0 25.199026 1 1923 384 "0_3.0E-5_86480990.pdf"
0.000030 0.001000 1 102.585251 0 10363 293 "1_3.0E-5_15532061.pdf"
0.000030 0.001000 3 109.481049 0 9892 295 "3_3.0E-5_65906079.pdf"
0.000030 0.001000 0 42.461205 2 2721 371 "0_3.0E-5_62544772.pdf"
0.000030 0.001000 1 116.310471 1 8720 325 "1_3.0E-5_75983465.pdf"
0.000030 0.001000 3 98.829330 2 7149 316 "3_3.0E-5_51257287.pdf"
0.000030 0.001000 0 52.238724 2 2708 370 "0_3.0E-5_36521813.pdf"
0.000030 0.001000 1 113.320435 1 6595 330 "1_3.0E-5_12439734.pdf"
0.000030 0.001000 3 146.962158 2 8880 303 "3_3.0E-5_8009530.pdf"
0.000030 0.001000 0 32.423336 2 2680 369 "0_3.0E-5_71868692.pdf"
0.000030 0.001000 1 96.999733 2 7490 309 "1_3.0E-5_7202583.pdf"
0.000030 0.001000 3 84.114838 2 6187 331 "3_3.0E-5_54184687.pdf"
0.000030 0.001000 0 50.457966 1 3181 356 "0_3.0E-5_85118383.pdf"
0.000030 0.001000 1 84.964378 3 4168 352 "1_3.0E-5_12791395.pdf"
0.000030 0.001000 3 110.506348 3 5547 340 "3_3.0E-5_82483964.pdf"
0.000030 0.001000 0 36.824127 3 2264 361 "0_3.0E-5_56033425.pdf"
0.000030 0.001000 1 91.203369 1 6354 339 "1_3.0E-5_14578032.pdf"
0.000030 0.001000 3 81.074539 1 5660 340 "3_3.0E-5_58752640.pdf"
0.000030 0.001000 0 67.776527 2 4652 346 "0_3.0E-5_46582087.pdf"
0.000030 0.001000 1 130.615982 2 7702 318 "1_3.0E-5_55796968.pdf"
0.000030 0.001000 3 123.873375 2 7227 336 "3_3.0E-5_66931200.pdf"
0.000030 0.001000 0 28.298252 2 1820 374 "0_3.0E-5_6203458.pdf"
0.000030 0.001000 1 68.636978 1 6686 338 "1_3.0E-5_97237458.pdf"
0.000030 0.001000 3 102.428978 0 6931 326 "3_3.0E-5_44987218.pdf"
0.000030 0.001000 0 37.473663 3 1630 384 "0_3.0E-5_99974641.pdf"
0.000030 0.001000 1 137.896164 3 7547 324 "1_3.0E-5_72638543.pdf"
0.000030 0.001000 3 123.796059 3 6673 322 "3_3.0E-5_58514849.pdf"
0.000030 0.001000 0 43.801708 2 2948 361 "0_3.0E-5_47908903.pdf"
0.000030 0.001000 1 104.459335 1 7751 313 "1_3.0E-5_28333026.pdf"
0.000030 0.001000 3 128.304565 2 8673 314 "3_3.0E-5_93545297.pdf"
0.000030 0.001000 0 61.249481 2 3179 370 "0_3.0E-5_11877897.pdf"
0.000030 0.001000 1 122.421425 3 6582 339 "1_3.0E-5_30118499.pdf"
0.000030 0.001000 3 115.846733 2 6279 334 "3_3.0E-5_86013431.pdf"
0.000030 0.001000 0 47.321003 2 2822 373 "0_3.0E-5_53300614.pdf"
0.000030 0.001000 1 126.139137 2 7361 328 "1_3.0E-5_99859730.pdf"
0.000030 0.001000 3 120.771271 3 9096 312 "3_3.0E-5_45642123.pdf"
0.000030 0.001000 0 29.344086 3 2745 361 "0_3.0E-5_63980131.pdf"
0.000030 0.001000 1 100.607048 2 9876 291 "1_3.0E-5_59439712.pdf"
0.000030 0.001000 3 126.499229 3 9368 302 "3_3.0E-5_94623594.pdf"
0.000030 0.001000 0 45.513474 2 2376 364 "0_3.0E-5_27420086.pdf"
0.000030 0.001000 1 100.642921 3 6096 335 "1_3.0E-5_95872190.pdf"
0.000030 0.001000 3 97.488838 3 5918 333 "3_3.0E-5_799659.pdf"
0.000030 0.001000 0 33.570202 2 1971 372 "0_3.0E-5_21981373.pdf"
0.000030 0.001000 1 78.261154 1 4778 343 "1_3.0E-5_50903767.pdf"
0.000030 0.001000 3 107.522049 1 6521 345 "3_3.0E-5_1247476.pdf"
0.000030 0.001000 0 45.485344 1 2820 362 "0_3.0E-5_77644354.pdf"
0.000030 0.001000 1 101.989357 2 6771 327 "1_3.0E-5_36743834.pdf"
0.000030 0.001000 3 107.729408 1 6777 323 "3_3.0E-5_80146440.pdf"
0.000030 0.001000 0 39.518509 3 1830 381 "0_3.0E-5_54317475.pdf"
0.000030 0.001000 1 90.026672 3 5899 354 "1_3.0E-5_77386371.pdf"
0.000030 0.001000 3 121.276848 0 7147 335 "3_3.0E-5_93514368.pdf"
0.000030 0.001000 0 37.334560 3 1999 375 "0_3.0E-5_10267660.pdf"
0.000030 0.001000 1 106.926407 2 6527 328 "1_3.0E-5_75433452.pdf"
0.000030 0.001000 3 131.901535 3 7602 314 "3_3.0E-5_24153200.pdf"
0.000030 0.001000 0 48.437016 1 3392 359 "0_3.0E-5_32234568.pdf"
0.000030 0.001000 1 106.941010 1 8405 312 "1_3.0E-5_64431037.pdf"
0.000030 0.001000 3 111.347534 2 8313 319 "3_3.0E-5_48316345.pdf"
0.000030 0.001000 0 54.011604 2 2774 365 "0_3.0E-5_9715411.pdf"
0.000030 0.001000 1 85.901909 2 4717 350 "1_3.0E-5_85591147.pdf"
0.000030 0.001000 3 113.654068 1 6401 311 "3_3.0E-5_42717784.pdf"
0.000030 0.001000 0 54.010036 2 2770 378 "0_3.0E-5_32891866.pdf"
0.000030 0.001000 1 125.509460 2 7195 323 "1_3.0E-5_6687278.pdf"
0.000030 0.001000 3 129.291656 2 7671 333 "3_3.0E-5_52956565.pdf"
0.000030 0.001000 0 36.638416 2 1646 381 "0_3.0E-5_73353277.pdf"
0.000030 0.001000 1 121.212799 3 7507 309 "1_3.0E-5_35712910.pdf"
0.000030 0.001000 3 109.903229 3 6779 309 "3_3.0E-5_82103951.pdf"
0.000030 0.001000 0 49.097740 3 3143 355 "0_3.0E-5_66322757.pdf"
0.000030 0.001000 1 140.083282 2 8165 323 "1_3.0E-5_70368381.pdf"
0.000030 0.001000 3 97.642349 2 5737 338 "3_3.0E-5_56512422.pdf"
0.000030 0.001000 0 37.836601 2 2657 370 "0_3.0E-5_86606489.pdf"
0.000030 0.001000 1 106.221252 3 6980 323 "1_3.0E-5_52756739.pdf"
0.000030 0.001000 3 123.727669 3 7919 309 "3_3.0E-5_10855589.pdf"
0.000030 0.001000 0 37.414814 2 1713 378 "0_3.0E-5_638095.pdf"
0.000030 0.001000 1 91.120087 3 4786 341 "1_3.0E-5_77053598.pdf"
0.000030 0.001000 3 127.079536 2 6993 323 "3_3.0E-5_44088211.pdf"
0.000030 0.001000 0 53.969639 1 3651 356 "0_3.0E-5_41915185.pdf"
0.000030 0.001000 1 106.909203 3 8177 305 "1_3.0E-5_37788897.pdf"
0.000030 0.001000 3 113.037132 3 8628 309 "3_3.0E-5_5989032.pdf"
0.000030 0.001000 0 34.519676 1 2915 368 "0_3.0E-5_74059814.pdf"
0.000030 0.001000 1 85.663338 0 6540 319 "1_3.0E-5_2060471.pdf"
0.000030 0.001000 3 98.971100 0 7416 315 "3_3.0E-5_14868476.pdf"
0.000030 0.001000 0 29.485378 2 1800 372 "0_3.0E-5_86781231.pdf"
0.000030 0.001000 1 84.616783 1 7371 321 "1_3.0E-5_41591260.pdf"
0.000030 0.001000 3 79.901054 3 6663 310 "3_3.0E-5_65135210.pdf"
0.000030 0.001000 0 46.345688 1 3242 371 "0_3.0E-5_18172228.pdf"
0.000030 0.001000 1 110.079590 1 6190 343 "1_3.0E-5_51162568.pdf"
0.000030 0.001000 3 112.166428 1 6518 320 "3_3.0E-5_24764065.pdf"
0.000030 0.001000 0 50.723015 1 2804 372 "0_3.0E-5_70311201.pdf"
0.000030 0.001000 1 86.202835 2 5309 349 "1_3.0E-5_30739775.pdf"
0.000030 0.001000 3 105.606255 1 6278 330 "3_3.0E-5_77774820.pdf"
0.000030 0.001000 0 38.314476 2 2579 368 "0_3.0E-5_84503260.pdf"
0.000030 0.001000 1 103.289993 3 6972 323 "1_3.0E-5_54862139.pdf"
0.000030 0.001000 3 102.617027 3 6848 327 "3_3.0E-5_13366399.pdf"
0.000030 0.001000 0 33.811275 2 2308 373 "0_3.0E-5_54738835.pdf"
0.000030 0.001000 1 99.224426 2 9106 315 "1_3.0E-5_46695615.pdf"
0.000030 0.001000 3 110.643845 2 9740 288 "3_3.0E-5_7043678.pdf"
0.000030 0.001000 0 31.608719 1 2297 378 "0_3.0E-5_44051308.pdf"
0.000030 0.001000 1 141.186981 1 9111 303 "1_3.0E-5_8268591.pdf"
0.000030 0.001000 3 116.666809 1 7475 319 "3_3.0E-5_43430034.pdf"
0.000030 0.001000 0 35.570404 1 2380 380 "0_3.0E-5_74939037.pdf"
0.000030 0.001000 1 92.369072 1 7338 322 "1_3.0E-5_26392983.pdf"
0.000030 0.001000 3 118.932243 1 9779 297 "3_3.0E-5_22397591.pdf"
0.000030 0.001000 0 30.039549 2 2276 375 "0_3.0E-5_11887484.pdf"
0.000030 0.001000 1 82.604881 1 7072 316 "1_3.0E-5_63743192.pdf"
0.000030 0.001000 3 92.882683 1 8257 307 "3_3.0E-5_34014619.pdf"
0.000030 0.001000 0 29.944613 3 1463 378 "0_3.0E-5_42606007.pdf"
0.000030 0.001000 1 69.827087 1 4859 332 "1_3.0E-5_94865362.pdf"
0.000030 0.001000 3 108.586494 2 8090 330 "3_3.0E-5_68123234.pdf"
0.000030 0.001000 0 49.406738 2 3389 364 "0_3.0E-5_79933104.pdf"
0.000030 0.001000 1 121.231155 3 8129 321 "1_3.0E-5_87584799.pdf"
0.000030 0.001000 3 111.300461 2 6627 330 "3_3.0E-5_41601874.pdf"
0.000030 0.001000 0 28.748314 1 2209 364 "0_3.0E-5_99697290.pdf"
0.000030 0.001000 1 67.660202 2 4885 343 "1_3.0E-5_68392773.pdf"
0.000030 0.001000 3 78.239708 1 5817 326 "3_3.0E-5_84921347.pdf"
0.000030 0.001000 0 26.526382 1 1642 380 "0_3.0E-5_38248380.pdf"
0.000030 0.001000 1 105.538620 1 9616 301 "1_3.0E-5_44386158.pdf"
0.000030 0.001000 3 107.149933 1 9381 302 "3_3.0E-5_4538192.pdf"
0.000030 0.001000 0 30.462349 1 2322 376 "0_3.0E-5_29796281.pdf"
0.000030 0.001000 1 78.244637 2 6473 342 "1_3.0E-5_47217923.pdf"
0.000030 0.001000 3 126.013504 2 10965 301 "3_3.0E-5_66988443.pdf"
0.000030 0.001000 0 29.794149 1 2406 372 "0_3.0E-5_42685928.pdf"
0.000030 0.001000 1 72.566284 0 6550 318 "1_3.0E-5_43188059.pdf"
0.000030 0.001000 3 117.111900 0 11723 288 "3_3.0E-5_58975700.pdf"
0.000030 0.001000 0 44.014114 1 3088 367 "0_3.0E-5_49848944.pdf"
0.000030 0.001000 1 122.659988 2 8481 311 "1_3.0E-5_10568867.pdf"
0.000030 0.001000 3 131.869827 2 9238 302 "3_3.0E-5_67103198.pdf"
0.000030 0.001000 0 32.157146 2 1746 376 "0_3.0E-5_48184136.pdf"
0.000030 0.001000 1 116.115845 2 7400 321 "1_3.0E-5_78931355.pdf"
0.000030 0.001000 3 129.089600 2 7709 312 "3_3.0E-5_87904603.pdf"
0.000030 0.001000 0 20.683186 0 2243 380 "0_3.0E-5_83443730.pdf"
0.000030 0.001000 1 51.147106 0 7204 320 "1_3.0E-5_39818301.pdf"
0.000030 0.001000 3 95.410652 0 13220 258 "3_3.0E-5_19843617.pdf"
0.000030 0.001000 0 39.283585 1 2006 379 "0_3.0E-5_95877979.pdf"
0.000030 0.001000 1 101.712555 0 6011 333 "1_3.0E-5_34788984.pdf"
0.000030 0.001000 3 124.923615 1 7600 326 "3_3.0E-5_30572564.pdf"
0.000030 0.001000 0 30.481647 0 3048 362 "0_3.0E-5_23224847.pdf"
0.000030 0.001000 1 64.214218 1 6023 331 "1_3.0E-5_84020788.pdf"
0.000030 0.001000 3 86.988121 1 10093 285 "3_3.0E-5_60464953.pdf"
0.000030 0.001000 0 47.639397 2 3045 366 "0_3.0E-5_16104972.pdf"
0.000030 0.001000 1 95.464958 2 5868 328 "1_3.0E-5_12926798.pdf"
0.000030 0.001000 3 139.259048 2 8600 312 "3_3.0E-5_74683149.pdf"
0.000030 0.001000 0 36.785610 2 3156 358 "0_3.0E-5_42318312.pdf"
0.000030 0.001000 1 72.986061 1 5771 344 "1_3.0E-5_54943824.pdf"
0.000030 0.001000 3 88.031525 2 7414 316 "3_3.0E-5_25758828.pdf"
0.000030 0.001000 0 48.271931 1 3601 368 "0_3.0E-5_91290547.pdf"
0.000030 0.001000 1 107.509262 0 8833 305 "1_3.0E-5_71249171.pdf"
0.000030 0.001000 3 102.233322 0 7814 321 "3_3.0E-5_53567973.pdf"
0.000030 0.001000 0 24.001080 1 1605 378 "0_3.0E-5_85208036.pdf"
0.000030 0.001000 1 81.826805 1 9314 294 "1_3.0E-5_20707523.pdf"
0.000030 0.001000 3 86.938850 2 9470 285 "3_3.0E-5_952219.pdf"
0.000030 0.001000 0 20.827715 2 1553 378 "0_3.0E-5_66980871.pdf"
0.000030 0.001000 1 62.103436 0 8079 327 "1_3.0E-5_54629210.pdf"
0.000030 0.001000 3 90.969032 0 11382 312 "3_3.0E-5_32664718.pdf"
0.000030 0.001000 0 48.461052 2 2280 375 "0_3.0E-5_21718131.pdf"
0.000030 0.001000 1 117.863060 2 6007 336 "1_3.0E-5_15410432.pdf"
0.000030 0.001000 3 144.947327 2 7384 334 "3_3.0E-5_16027890.pdf"
0.000030 0.001000 0 50.816750 2 3492 355 "0_3.0E-5_90616295.pdf"
0.000030 0.001000 1 102.078354 3 5839 335 "1_3.0E-5_75211970.pdf"
0.000030 0.001000 3 140.982635 3 8170 321 "3_3.0E-5_44907590.pdf"
0.000040 0.001000 0 33.730663 2 2523 363 "0_4.0E-5_66139266.pdf"
0.000040 0.001000 1 71.889137 2 4670 323 "1_4.0E-5_85809721.pdf"
0.000040 0.001000 3 105.598328 2 7174 303 "3_4.0E-5_59472119.pdf"
0.000040 0.001000 0 24.172956 2 1647 369 "0_4.0E-5_35922972.pdf"
0.000040 0.001000 1 95.324631 1 7053 301 "1_4.0E-5_13973402.pdf"
0.000040 0.001000 3 66.301750 2 4730 335 "3_4.0E-5_37221560.pdf"
0.000040 0.001000 0 32.750931 1 1529 376 "0_4.0E-5_41135200.pdf"
0.000040 0.001000 1 110.337677 2 7349 314 "1_4.0E-5_33581536.pdf"
0.000040 0.001000 3 104.959412 1 7384 294 "3_4.0E-5_96505398.pdf"
0.000040 0.001000 0 16.908218 1 2384 366 "0_4.0E-5_7930982.pdf"
0.000040 0.001000 1 56.442516 0 10032 282 "1_4.0E-5_21735654.pdf"
0.000040 0.001000 3 82.839653 0 14517 243 "3_4.0E-5_70409623.pdf"
0.000040 0.001000 0 32.339935 0 4496 331 "0_4.0E-5_33559755.pdf"
0.000040 0.001000 1 87.237717 1 7588 306 "1_4.0E-5_27379206.pdf"
0.000040 0.001000 3 96.151024 1 8598 269 "3_4.0E-5_9940181.pdf"
0.000040 0.001000 0 35.032013 2 2323 375 "0_4.0E-5_69977905.pdf"
0.000040 0.001000 1 118.264191 3 7678 304 "1_4.0E-5_24523991.pdf"
0.000040 0.001000 3 124.179085 3 8021 290 "3_4.0E-5_19819232.pdf"
0.000040 0.001000 0 31.559706 2 3266 355 "0_4.0E-5_55867544.pdf"
0.000040 0.001000 1 106.145790 1 6208 320 "1_4.0E-5_22639558.pdf"
0.000040 0.001000 3 118.312805 2 6812 310 "3_4.0E-5_76503439.pdf"
0.000040 0.001000 0 21.694544 1 2001 370 "0_4.0E-5_48312858.pdf"
0.000040 0.001000 1 100.396301 1 7212 311 "1_4.0E-5_42373191.pdf"
0.000040 0.001000 3 107.410561 1 8102 282 "3_4.0E-5_99151833.pdf"
0.000040 0.001000 0 49.432434 2 2485 373 "0_4.0E-5_60579703.pdf"
0.000040 0.001000 1 86.846268 2 5114 321 "1_4.0E-5_24168698.pdf"
0.000040 0.001000 3 116.834465 2 7256 300 "3_4.0E-5_3881853.pdf"
0.000040 0.001000 0 32.639137 2 2280 371 "0_4.0E-5_5288430.pdf"
0.000040 0.001000 1 94.181442 2 5565 322 "1_4.0E-5_64547451.pdf"
0.000040 0.001000 3 111.254150 1 7493 290 "3_4.0E-5_47339963.pdf"
0.000040 0.001000 0 46.147945 1 3053 347 "0_4.0E-5_54355499.pdf"
0.000040 0.001000 1 95.119415 2 5803 312 "1_4.0E-5_67909125.pdf"
0.000040 0.001000 3 95.126732 2 5923 329 "3_4.0E-5_51368573.pdf"
0.000040 0.001000 0 41.433640 1 3271 355 "0_4.0E-5_4339623.pdf"
0.000040 0.001000 1 105.596092 1 7514 309 "1_4.0E-5_30664824.pdf"
0.000040 0.001000 3 103.276787 1 7388 304 "3_4.0E-5_21443005.pdf"
0.000040 0.001000 0 27.396364 2 1424 383 "0_4.0E-5_71899557.pdf"
0.000040 0.001000 1 100.338768 0 7215 316 "1_4.0E-5_30631661.pdf"
0.000040 0.001000 3 97.499771 0 6776 316 "3_4.0E-5_75835700.pdf"
0.000040 0.001000 0 26.895075 1 1899 385 "0_4.0E-5_33254299.pdf"
0.000040 0.001000 1 65.770042 1 5183 310 "1_4.0E-5_10885994.pdf"
0.000040 0.001000 3 106.219963 0 9072 292 "3_4.0E-5_15761359.pdf"
0.000040 0.001000 0 30.203117 2 1898 375 "0_4.0E-5_17868061.pdf"
0.000040 0.001000 1 74.663918 1 7717 283 "1_4.0E-5_20833249.pdf"
0.000040 0.001000 3 103.432045 3 7252 301 "3_4.0E-5_46782468.pdf"
0.000040 0.001000 0 45.709980 2 2485 373 "0_4.0E-5_83374656.pdf"
0.000040 0.001000 1 107.970604 1 6757 305 "1_4.0E-5_61503796.pdf"
0.000040 0.001000 3 92.396729 1 5699 324 "3_4.0E-5_97821516.pdf"
0.000040 0.001000 0 39.556969 2 2657 372 "0_4.0E-5_21841281.pdf"
0.000040 0.001000 1 82.270645 1 6747 316 "1_4.0E-5_83196956.pdf"
0.000040 0.001000 3 100.489738 2 8172 300 "3_4.0E-5_78240705.pdf"
0.000040 0.001000 0 31.856741 1 2589 360 "0_4.0E-5_46399233.pdf"
0.000040 0.001000 1 88.318611 0 8882 287 "1_4.0E-5_50382601.pdf"
0.000040 0.001000 3 80.456680 0 7940 287 "3_4.0E-5_36466141.pdf"
0.000040 0.001000 0 51.583309 3 3164 346 "0_4.0E-5_69178643.pdf"
0.000040 0.001000 1 74.293999 3 4865 328 "1_4.0E-5_19273994.pdf"
0.000040 0.001000 3 91.356964 3 6240 306 "3_4.0E-5_59028834.pdf"
0.000040 0.001000 0 30.482155 3 1870 368 "0_4.0E-5_68014321.pdf"
0.000040 0.001000 1 103.529778 3 6699 309 "1_4.0E-5_30775828.pdf"
0.000040 0.001000 3 103.247559 3 6878 294 "3_4.0E-5_31752302.pdf"
0.000040 0.001000 0 41.940125 2 2287 367 "0_4.0E-5_14415392.pdf"
0.000040 0.001000 1 101.311333 1 5981 316 "1_4.0E-5_24397761.pdf"
0.000040 0.001000 3 109.242340 2 6811 297 "3_4.0E-5_74159583.pdf"
0.000040 0.001000 0 37.684097 2 2450 370 "0_4.0E-5_32954266.pdf"
0.000040 0.001000 1 104.611969 1 6842 310 "1_4.0E-5_87300788.pdf"
0.000040 0.001000 3 104.248764 1 6758 297 "3_4.0E-5_65275180.pdf"
0.000040 0.001000 0 45.773987 2 2887 359 "0_4.0E-5_68269077.pdf"
0.000040 0.001000 1 79.737968 2 5736 306 "1_4.0E-5_8619696.pdf"
0.000040 0.001000 3 118.911469 0 8425 281 "3_4.0E-5_54502056.pdf"
0.000040 0.001000 0 31.422386 2 2198 365 "0_4.0E-5_18674894.pdf"
0.000040 0.001000 1 79.391708 0 6240 308 "1_4.0E-5_64829511.pdf"
0.000040 0.001000 3 109.614189 0 9051 284 "3_4.0E-5_790632.pdf"
0.000040 0.001000 0 37.528492 2 2162 370 "0_4.0E-5_27226571.pdf"
0.000040 0.001000 1 82.257423 3 4739 326 "1_4.0E-5_24016624.pdf"
0.000040 0.001000 3 127.197685 3 7162 300 "3_4.0E-5_30226733.pdf"
0.000040 0.001000 0 31.841854 2 1841 365 "0_4.0E-5_44896977.pdf"
0.000040 0.001000 1 102.563316 1 6784 312 "1_4.0E-5_85771755.pdf"
0.000040 0.001000 3 106.305374 0 7096 315 "3_4.0E-5_80686119.pdf"
0.000040 0.001000 0 35.717155 3 2312 370 "0_4.0E-5_24092053.pdf"
0.000040 0.001000 1 63.289532 1 5615 325 "1_4.0E-5_29384081.pdf"
0.000040 0.001000 3 99.697067 2 7381 300 "3_4.0E-5_44047978.pdf"
0.000040 0.001000 0 31.788176 2 2588 357 "0_4.0E-5_50646560.pdf"
0.000040 0.001000 1 100.272926 0 7555 300 "1_4.0E-5_52287335.pdf"
0.000040 0.001000 3 116.711876 0 8365 283 "3_4.0E-5_48790286.pdf"
0.000040 0.001000 0 40.913982 2 2439 354 "0_4.0E-5_47128825.pdf"
0.000040 0.001000 1 99.057098 1 6817 312 "1_4.0E-5_45404104.pdf"
0.000040 0.001000 3 93.030815 1 6385 322 "3_4.0E-5_40358661.pdf"
0.000040 0.001000 0 48.036156 3 2191 373 "0_4.0E-5_9716338.pdf"
0.000040 0.001000 1 96.696831 3 4742 334 "1_4.0E-5_94905154.pdf"
0.000040 0.001000 3 103.765221 3 5329 323 "3_4.0E-5_34182172.pdf"
0.000040 0.001000 0 34.928246 0 1834 374 "0_4.0E-5_7521852.pdf"
0.000040 0.001000 1 70.476883 1 4355 339 "1_4.0E-5_58424011.pdf"
0.000040 0.001000 3 96.690475 0 6421 316 "3_4.0E-5_79005062.pdf"
0.000040 0.001000 0 30.439917 1 2720 358 "0_4.0E-5_94913868.pdf"
0.000040 0.001000 1 69.679726 2 5618 307 "1_4.0E-5_88621925.pdf"
0.000040 0.001000 3 90.368706 1 7543 276 "3_4.0E-5_39677249.pdf"
0.000040 0.001000 0 36.666687 3 2354 355 "0_4.0E-5_70612546.pdf"
0.000040 0.001000 1 83.699387 3 7129 310 "1_4.0E-5_96564036.pdf"
0.000040 0.001000 3 112.030891 2 9270 274 "3_4.0E-5_60194805.pdf"
0.000040 0.001000 0 28.488234 1 2583 368 "0_4.0E-5_59511540.pdf"
0.000040 0.001000 1 77.041756 1 7171 308 "1_4.0E-5_84411912.pdf"
0.000040 0.001000 3 92.493164 1 8885 275 "3_4.0E-5_44756520.pdf"
0.000040 0.001000 0 49.843266 2 3035 349 "0_4.0E-5_92894385.pdf"
0.000040 0.001000 1 109.870705 2 6244 323 "1_4.0E-5_84427622.pdf"
0.000040 0.001000 3 128.839798 2 7752 303 "3_4.0E-5_15352605.pdf"
0.000040 0.001000 0 33.456631 2 2434 356 "0_4.0E-5_90068763.pdf"
0.000040 0.001000 1 96.860771 2 5814 328 "1_4.0E-5_88506397.pdf"
0.000040 0.001000 3 124.225647 2 7528 320 "3_4.0E-5_5096014.pdf"
0.000040 0.001000 0 51.594929 2 3204 351 "0_4.0E-5_27366280.pdf"
0.000040 0.001000 1 100.324394 1 7073 307 "1_4.0E-5_8764675.pdf"
0.000040 0.001000 3 98.859833 3 5896 312 "3_4.0E-5_46113706.pdf"
0.000040 0.001000 0 35.189201 2 2208 367 "0_4.0E-5_88426207.pdf"
0.000040 0.001000 1 100.338516 1 7760 294 "1_4.0E-5_6322407.pdf"
0.000040 0.001000 3 98.302773 2 6596 304 "3_4.0E-5_66912944.pdf"
0.000040 0.001000 0 43.121960 1 1973 364 "0_4.0E-5_15721927.pdf"
0.000040 0.001000 1 107.833618 2 6164 302 "1_4.0E-5_42662107.pdf"
0.000040 0.001000 3 99.261124 1 5415 319 "3_4.0E-5_72349221.pdf"
0.000040 0.001000 0 30.979336 0 3278 355 "0_4.0E-5_56945531.pdf"
0.000040 0.001000 1 76.530136 0 7429 300 "1_4.0E-5_35021157.pdf"
0.000040 0.001000 3 120.941727 0 10974 274 "3_4.0E-5_16541667.pdf"
0.000040 0.001000 0 26.993078 1 3123 359 "0_4.0E-5_6694388.pdf"
0.000040 0.001000 1 55.822170 1 8470 278 "1_4.0E-5_73768720.pdf"
0.000040 0.001000 3 64.492905 1 9331 274 "3_4.0E-5_68990180.pdf"
0.000040 0.001000 0 27.268906 1 1549 382 "0_4.0E-5_83764854.pdf"
0.000040 0.001000 1 101.520790 1 7991 285 "1_4.0E-5_42898149.pdf"
0.000040 0.001000 3 84.443497 2 6176 311 "3_4.0E-5_34672461.pdf"
0.000040 0.001000 0 22.502649 1 1391 378 "0_4.0E-5_933789.pdf"
0.000040 0.001000 1 61.795410 1 4820 333 "1_4.0E-5_22244115.pdf"
0.000040 0.001000 3 96.985619 0 8395 289 "3_4.0E-5_52675310.pdf"
0.000040 0.001000 0 41.872601 2 2181 368 "0_4.0E-5_17039143.pdf"
0.000040 0.001000 1 118.249565 2 7656 302 "1_4.0E-5_97529923.pdf"
0.000040 0.001000 3 125.301926 2 7912 303 "3_4.0E-5_26184620.pdf"
0.000040 0.001000 0 12.319344 2 1950 372 "0_4.0E-5_30744175.pdf"
0.000040 0.001000 1 42.702927 0 10322 276 "1_4.0E-5_76781316.pdf"
0.000040 0.001000 3 68.066750 0 16511 207 "3_4.0E-5_53742557.pdf"
0.000040 0.001000 0 31.590048 1 2190 364 "0_4.0E-5_65608209.pdf"
0.000040 0.001000 1 83.771820 1 6426 307 "1_4.0E-5_76863451.pdf"
0.000040 0.001000 3 110.335991 1 8734 288 "3_4.0E-5_25606280.pdf"
0.000040 0.001000 0 47.125576 1 2744 360 "0_4.0E-5_37069504.pdf"
0.000040 0.001000 1 101.133667 2 6214 319 "1_4.0E-5_16846886.pdf"
0.000040 0.001000 3 93.493500 2 5677 323 "3_4.0E-5_91798602.pdf"
0.000040 0.001000 0 27.028082 2 2306 365 "0_4.0E-5_40211191.pdf"
0.000040 0.001000 1 88.450294 0 8580 296 "1_4.0E-5_38352179.pdf"
0.000040 0.001000 3 79.214729 0 6965 300 "3_4.0E-5_638405.pdf"
0.000040 0.001000 0 33.734756 1 2363 367 "0_4.0E-5_90105774.pdf"
0.000040 0.001000 1 86.881264 3 6111 324 "1_4.0E-5_97263205.pdf"
0.000040 0.001000 3 106.635468 2 7747 305 "3_4.0E-5_13755598.pdf"
0.000040 0.001000 0 41.228390 2 2004 375 "0_4.0E-5_95840256.pdf"
0.000040 0.001000 1 76.868919 2 4252 351 "1_4.0E-5_26324016.pdf"
0.000040 0.001000 3 102.201294 2 5948 316 "3_4.0E-5_83205190.pdf"
0.000040 0.001000 0 41.679020 2 2911 349 "0_4.0E-5_61128207.pdf"
0.000040 0.001000 1 78.360146 0 14596 226 "1_4.0E-5_73537879.pdf"
0.000040 0.001000 3 98.652382 1 7315 304 "3_4.0E-5_83094225.pdf"
0.000040 0.001000 0 38.616722 2 2049 381 "0_4.0E-5_34024061.pdf"
0.000040 0.001000 1 98.501137 3 5079 328 "1_4.0E-5_27811696.pdf"
0.000040 0.001000 3 111.366463 3 5602 312 "3_4.0E-5_60287319.pdf"
0.000040 0.001000 0 34.544319 3 2201 374 "0_4.0E-5_21448621.pdf"
0.000040 0.001000 1 72.631027 1 4877 324 "1_4.0E-5_53769264.pdf"
0.000040 0.001000 3 85.689980 1 6068 316 "3_4.0E-5_55333588.pdf"
0.000040 0.001000 0 57.766174 2 3802 345 "0_4.0E-5_61922840.pdf"
0.000040 0.001000 1 95.684776 2 5565 331 "1_4.0E-5_41386533.pdf"
0.000040 0.001000 3 121.365562 2 7062 312 "3_4.0E-5_73801862.pdf"
0.000040 0.001000 0 35.663906 2 2462 367 "0_4.0E-5_31289062.pdf"
0.000040 0.001000 1 79.981453 0 5708 335 "1_4.0E-5_32824249.pdf"
0.000040 0.001000 3 99.764992 0 6725 322 "3_4.0E-5_65791342.pdf"
0.000040 0.001000 0 35.266502 3 1752 380 "0_4.0E-5_65196824.pdf"
0.000040 0.001000 1 104.603935 3 5496 326 "1_4.0E-5_86320715.pdf"
0.000040 0.001000 3 117.353554 3 6301 321 "3_4.0E-5_82696851.pdf"
0.000040 0.001000 0 46.988762 2 2960 351 "0_4.0E-5_14522378.pdf"
0.000040 0.001000 1 92.130836 2 6185 319 "1_4.0E-5_77014220.pdf"
0.000040 0.001000 3 113.219795 2 7594 291 "3_4.0E-5_91591872.pdf"
0.000040 0.001000 0 38.760540 2 1912 375 "0_4.0E-5_76346950.pdf"
0.000040 0.001000 1 119.944443 3 6557 304 "1_4.0E-5_72269544.pdf"
0.000040 0.001000 3 101.209648 2 5391 310 "3_4.0E-5_44387923.pdf"
0.000040 0.001000 0 35.982681 0 2161 364 "0_4.0E-5_97784815.pdf"
0.000040 0.001000 1 98.169952 3 5771 311 "1_4.0E-5_49827637.pdf"
0.000040 0.001000 3 113.956711 3 6646 312 "3_4.0E-5_24331159.pdf"
0.000040 0.001000 0 26.881624 1 1750 382 "0_4.0E-5_35573027.pdf"
0.000040 0.001000 1 78.870705 3 6465 310 "1_4.0E-5_72325981.pdf"
0.000040 0.001000 3 104.080414 3 7621 303 "3_4.0E-5_67819293.pdf"
0.000040 0.001000 0 50.714336 3 2640 360 "0_4.0E-5_14065821.pdf"
0.000040 0.001000 1 81.156601 2 4914 339 "1_4.0E-5_63309566.pdf"
0.000040 0.001000 3 100.401573 3 6106 310 "3_4.0E-5_79413472.pdf"
0.000040 0.001000 0 35.331848 1 2699 365 "0_4.0E-5_72200639.pdf"
0.000040 0.001000 1 84.566406 1 5233 323 "1_4.0E-5_90444468.pdf"
0.000040 0.001000 3 111.147560 3 7885 305 "3_4.0E-5_76972891.pdf"
0.000040 0.001000 0 36.272045 2 1904 373 "0_4.0E-5_50382916.pdf"
0.000040 0.001000 1 83.071648 1 5712 318 "1_4.0E-5_16860846.pdf"
0.000040 0.001000 3 111.045105 1 7003 288 "3_4.0E-5_74260016.pdf"
0.000040 0.001000 0 36.913761 2 2059 369 "0_4.0E-5_37472453.pdf"
0.000040 0.001000 1 89.409370 2 5164 330 "1_4.0E-5_1207087.pdf"
0.000040 0.001000 3 113.717316 0 6650 313 "3_4.0E-5_9215210.pdf"
0.000040 0.001000 0 31.261473 2 1867 370 "0_4.0E-5_70516308.pdf"
0.000040 0.001000 1 94.191620 2 5181 331 "1_4.0E-5_25567896.pdf"
0.000040 0.001000 3 105.115105 3 5944 310 "3_4.0E-5_33945725.pdf"
0.000040 0.001000 0 41.315525 1 2637 352 "0_4.0E-5_36971707.pdf"
0.000040 0.001000 1 88.875214 1 6857 301 "1_4.0E-5_10602843.pdf"
0.000040 0.001000 3 123.858482 3 9318 277 "3_4.0E-5_48985797.pdf"
0.000040 0.001000 0 46.353855 2 2298 369 "0_4.0E-5_55753635.pdf"
0.000040 0.001000 1 91.109001 1 4982 329 "1_4.0E-5_86627309.pdf"
0.000040 0.001000 3 110.255051 1 6197 317 "3_4.0E-5_23921062.pdf"
0.000040 0.001000 0 32.040031 1 1766 376 "0_4.0E-5_86570309.pdf"
0.000040 0.001000 1 111.123032 3 6249 315 "1_4.0E-5_88103625.pdf"
0.000040 0.001000 3 104.232727 2 5984 324 "3_4.0E-5_59673273.pdf"
0.000040 0.001000 0 36.114307 2 1609 372 "0_4.0E-5_10703194.pdf"
0.000040 0.001000 1 108.698868 3 6646 316 "1_4.0E-5_79764846.pdf"
0.000040 0.001000 3 101.687073 3 6177 316 "3_4.0E-5_79476804.pdf"
0.000040 0.001000 0 43.584949 3 2605 353 "0_4.0E-5_95239714.pdf"
0.000040 0.001000 1 125.910187 3 7128 301 "1_4.0E-5_79676697.pdf"
0.000040 0.001000 3 92.085762 1 5402 316 "3_4.0E-5_63984845.pdf"
0.000040 0.001000 0 58.523579 1 4322 346 "0_4.0E-5_38535687.pdf"
0.000040 0.001000 1 89.158958 3 5550 315 "1_4.0E-5_4485098.pdf"
0.000040 0.001000 3 119.417633 3 7628 302 "3_4.0E-5_68973620.pdf"
0.000040 0.001000 0 37.177547 2 1744 385 "0_4.0E-5_23800496.pdf"
0.000040 0.001000 1 118.485611 2 6718 297 "1_4.0E-5_61370837.pdf"
0.000040 0.001000 3 97.793312 2 5184 332 "3_4.0E-5_12096637.pdf"
0.000040 0.001000 0 37.080448 1 2347 363 "0_4.0E-5_66157440.pdf"
0.000040 0.001000 1 95.932175 3 7242 306 "1_4.0E-5_15992730.pdf"
0.000040 0.001000 3 123.716354 3 9496 274 "3_4.0E-5_66550574.pdf"
0.000040 0.001000 0 38.077957 2 2685 355 "0_4.0E-5_8693664.pdf"
0.000040 0.001000 1 60.516155 0 4628 340 "1_4.0E-5_23765187.pdf"
0.000040 0.001000 3 106.807480 0 7998 297 "3_4.0E-5_96112610.pdf"
0.000040 0.001000 0 30.966839 2 1851 368 "0_4.0E-5_973971.pdf"
0.000040 0.001000 1 71.451187 2 6131 318 "1_4.0E-5_43612407.pdf"
0.000040 0.001000 3 82.769806 2 6897 295 "3_4.0E-5_77935092.pdf"
0.000040 0.001000 0 32.711246 2 2116 375 "0_4.0E-5_4315123.pdf"
0.000040 0.001000 1 111.159706 1 6337 307 "1_4.0E-5_10991677.pdf"
0.000040 0.001000 3 104.736565 1 6031 318 "3_4.0E-5_76206831.pdf"
0.000040 0.001000 0 47.431156 2 2590 359 "0_4.0E-5_37987683.pdf"
0.000040 0.001000 1 110.065605 2 6454 319 "1_4.0E-5_64243609.pdf"
0.000040 0.001000 3 104.899704 1 6227 317 "3_4.0E-5_38215556.pdf"
0.000040 0.001000 0 40.268673 2 2712 365 "0_4.0E-5_78375330.pdf"
0.000040 0.001000 1 96.734818 3 6483 305 "1_4.0E-5_40915349.pdf"
0.000040 0.001000 3 113.854546 3 7673 300 "3_4.0E-5_94602283.pdf"
0.000040 0.001000 0 29.589878 2 1912 369 "0_4.0E-5_91856983.pdf"
0.000040 0.001000 1 50.658318 2 4233 342 "1_4.0E-5_51020612.pdf"
0.000040 0.001000 3 96.088562 2 8196 289 "3_4.0E-5_42575492.pdf"
0.000040 0.001000 0 37.483429 2 2747 367 "0_4.0E-5_24413122.pdf"
0.000040 0.001000 1 104.331436 2 6653 306 "1_4.0E-5_33517362.pdf"
0.000040 0.001000 3 112.862289 1 7226 306 "3_4.0E-5_22991632.pdf"
0.000040 0.001000 0 29.810621 1 1887 376 "0_4.0E-5_6622342.pdf"
0.000040 0.001000 1 88.830688 1 7143 314 "1_4.0E-5_71403601.pdf"
0.000040 0.001000 3 112.664352 1 9209 276 "3_4.0E-5_55477199.pdf"
0.000040 0.001000 0 41.608414 1 3367 348 "0_4.0E-5_99135923.pdf"
0.000040 0.001000 1 78.028709 1 6859 310 "1_4.0E-5_59889483.pdf"
0.000040 0.001000 3 105.888184 1 9477 278 "3_4.0E-5_31992968.pdf"
0.000040 0.001000 0 35.317528 2 2313 362 "0_4.0E-5_71546858.pdf"
0.000040 0.001000 1 82.049759 1 6281 304 "1_4.0E-5_40836917.pdf"
0.000040 0.001000 3 97.219879 2 7127 300 "3_4.0E-5_82869052.pdf"
0.000040 0.001000 0 43.397995 2 3210 349 "0_4.0E-5_67038939.pdf"
0.000040 0.001000 1 108.500244 2 6576 307 "1_4.0E-5_3931429.pdf"
0.000040 0.001000 3 107.441833 2 6443 297 "3_4.0E-5_95808393.pdf"
0.000040 0.001000 0 29.787912 1 2176 369 "0_4.0E-5_82396879.pdf"
0.000040 0.001000 1 65.224228 2 4604 338 "1_4.0E-5_49163257.pdf"
0.000040 0.001000 3 104.414215 1 8035 290 "3_4.0E-5_55613289.pdf"
0.000040 0.001000 0 26.733046 1 1662 376 "0_4.0E-5_65760276.pdf"
0.000040 0.001000 1 118.261688 1 10337 283 "1_4.0E-5_14839420.pdf"
0.000040 0.001000 3 85.886223 1 7343 306 "3_4.0E-5_85764045.pdf"
0.000040 0.001000 0 26.213909 1 2132 372 "0_4.0E-5_65437026.pdf"
0.000040 0.001000 1 60.640060 2 4781 322 "1_4.0E-5_66764394.pdf"
0.000040 0.001000 3 107.048523 2 9148 276 "3_4.0E-5_26404810.pdf"
0.000040 0.001000 0 27.090143 1 2614 358 "0_4.0E-5_27428676.pdf"
0.000040 0.001000 1 93.717781 0 8355 287 "1_4.0E-5_64736766.pdf"
0.000040 0.001000 3 108.837646 0 9978 269 "3_4.0E-5_845537.pdf"
0.000040 0.001000 0 41.918846 1 2677 360 "0_4.0E-5_88159449.pdf"
0.000040 0.001000 1 110.559357 2 7652 293 "1_4.0E-5_61254250.pdf"
0.000040 0.001000 3 113.182251 2 7886 283 "3_4.0E-5_74918796.pdf"
0.000040 0.001000 0 40.396362 1 2665 362 "0_4.0E-5_23712316.pdf"
0.000040 0.001000 1 104.002083 3 6066 318 "1_4.0E-5_79580599.pdf"
0.000040 0.001000 3 100.628952 2 5857 296 "3_4.0E-5_87296738.pdf"
0.000040 0.001000 0 17.370041 1 2040 365 "0_4.0E-5_81510574.pdf"
0.000040 0.001000 1 53.869926 0 7525 309 "1_4.0E-5_36587563.pdf"
0.000040 0.001000 3 91.011803 0 12577 247 "3_4.0E-5_43619790.pdf"
0.000040 0.001000 0 42.287464 1 2088 368 "0_4.0E-5_35844667.pdf"
0.000040 0.001000 1 96.030739 1 5899 318 "1_4.0E-5_51039296.pdf"
0.000040 0.001000 3 117.050446 1 7079 299 "3_4.0E-5_25882904.pdf"
0.000040 0.001000 0 33.477436 1 5610 332 "0_4.0E-5_48779753.pdf"
0.000040 0.001000 1 66.147285 1 6898 304 "1_4.0E-5_63686519.pdf"
0.000040 0.001000 3 100.622330 1 11358 263 "3_4.0E-5_93677383.pdf"
0.000040 0.001000 0 33.831417 1 3052 356 "0_4.0E-5_26252820.pdf"
0.000040 0.001000 1 85.447197 1 6087 326 "1_4.0E-5_6796250.pdf"
0.000040 0.001000 3 94.924324 2 5779 316 "3_4.0E-5_80594043.pdf"
0.000040 0.001000 0 28.600149 2 2089 380 "0_4.0E-5_37090770.pdf"
0.000040 0.001000 1 61.616032 1 4656 333 "1_4.0E-5_41605532.pdf"
0.000040 0.001000 3 74.985069 2 6132 312 "3_4.0E-5_16200566.pdf"
0.000040 0.001000 0 34.146217 1 2177 379 "0_4.0E-5_72138467.pdf"
0.000040 0.001000 1 68.220161 1 5132 331 "1_4.0E-5_59931017.pdf"
0.000040 0.001000 3 115.119308 0 8925 287 "3_4.0E-5_48340571.pdf"
0.000040 0.001000 0 26.377512 1 1830 367 "0_4.0E-5_60771965.pdf"
0.000040 0.001000 1 72.077042 1 8091 283 "1_4.0E-5_95809588.pdf"
0.000040 0.001000 3 81.233437 2 8767 289 "3_4.0E-5_16959457.pdf"
0.000040 0.001000 0 21.365511 2 1631 384 "0_4.0E-5_46922492.pdf"
0.000040 0.001000 1 50.698414 0 6611 310 "1_4.0E-5_94369587.pdf"
0.000040 0.001000 3 85.168221 0 10608 254 "3_4.0E-5_34167869.pdf"
0.000040 0.001000 0 47.777874 2 1810 374 "0_4.0E-5_12440291.pdf"
0.000040 0.001000 1 73.684235 1 3673 338 "1_4.0E-5_34991889.pdf"
0.000040 0.001000 3 109.900192 2 5380 317 "3_4.0E-5_93248772.pdf"
0.000040 0.001000 0 40.207401 2 2424 370 "0_4.0E-5_29484462.pdf"
0.000040 0.001000 1 82.680023 3 4868 333 "1_4.0E-5_86060311.pdf"
0.000040 0.001000 3 103.225807 3 5941 311 "3_4.0E-5_75832618.pdf"
0.000005 0.001000 0 30.149706 2 3306 392 "0_5.0E-6_10279851.pdf"
0.000005 0.001000 1 126.448952 1 9413 375 "1_5.0E-6_38113906.pdf"
0.000005 0.001000 3 166.778168 1 11599 372 "3_5.0E-6_67972920.pdf"
0.000005 0.001000 0 23.336424 2 1617 391 "0_5.0E-6_35052013.pdf"
0.000005 0.001000 1 169.925079 1 13075 375 "1_5.0E-6_17621954.pdf"
0.000005 0.001000 3 61.457958 2 4353 393 "3_5.0E-6_4757126.pdf"
0.000005 0.001000 0 29.761641 1 1286 395 "0_5.0E-6_19512060.pdf"
0.000005 0.001000 1 127.897202 1 9152 387 "1_5.0E-6_53290221.pdf"
0.000005 0.001000 3 128.116913 1 9247 377 "3_5.0E-6_52604301.pdf"
0.000005 0.001000 0 26.132069 1 4365 392 "0_5.0E-6_80279872.pdf"
0.000005 0.001000 1 112.470108 0 19879 360 "1_5.0E-6_90147839.pdf"
0.000005 0.001000 3 101.700829 0 17977 366 "3_5.0E-6_35696168.pdf"
0.000005 0.001000 0 28.809895 1 2220 394 "0_5.0E-6_77918619.pdf"
0.000005 0.001000 1 160.310196 1 15080 367 "1_5.0E-6_84704468.pdf"
0.000005 0.001000 3 140.477112 1 12847 373 "3_5.0E-6_35863850.pdf"
0.000005 0.001000 0 52.769791 2 5268 393 "0_5.0E-6_31106010.pdf"
0.000005 0.001000 1 143.432846 3 9406 381 "1_5.0E-6_5441219.pdf"
0.000005 0.001000 3 156.953171 2 12157 373 "3_5.0E-6_97272130.pdf"
0.000005 0.001000 0 56.152348 1 4367 393 "0_5.0E-6_96920094.pdf"
0.000005 0.001000 1 153.950714 1 9388 383 "1_5.0E-6_97963132.pdf"
0.000005 0.001000 3 106.896339 2 6120 382 "3_5.0E-6_90107846.pdf"
0.000005 0.001000 0 32.908745 1 2858 393 "0_5.0E-6_29673873.pdf"
0.000005 0.001000 1 145.961166 1 10980 380 "1_5.0E-6_28135858.pdf"
0.000005 0.001000 3 128.742828 1 9788 374 "3_5.0E-6_95865860.pdf"
0.000005 0.001000 0 33.482029 2 1428 396 "0_5.0E-6_85426583.pdf"
0.000005 0.001000 1 130.826736 2 8201 384 "1_5.0E-6_66592987.pdf"
0.000005 0.001000 3 138.969650 2 8809 382 "3_5.0E-6_87889103.pdf"
0.000005 0.001000 0 48.001335 2 2553 395 "0_5.0E-6_64215039.pdf"
0.000005 0.001000 1 123.390770 2 7830 384 "1_5.0E-6_13773448.pdf"
0.000005 0.001000 3 143.731613 1 8677 384 "3_5.0E-6_17716011.pdf"
0.000005 0.001000 0 32.033543 2 1570 397 "0_5.0E-6_71370685.pdf"
0.000005 0.001000 1 144.471146 2 9434 377 "1_5.0E-6_17290669.pdf"
0.000005 0.001000 3 126.806946 2 8091 383 "3_5.0E-6_14578600.pdf"
0.000005 0.001000 0 52.156666 1 3425 397 "0_5.0E-6_53578117.pdf"
0.000005 0.001000 1 145.263748 1 10099 376 "1_5.0E-6_19249949.pdf"
0.000005 0.001000 3 119.273926 1 8631 380 "3_5.0E-6_62330963.pdf"
0.000005 0.001000 0 30.514978 2 1688 398 "0_5.0E-6_29757000.pdf"
0.000005 0.001000 1 149.300018 0 10821 378 "1_5.0E-6_77966675.pdf"
0.000005 0.001000 3 122.393227 0 8716 375 "3_5.0E-6_19425809.pdf"
0.000005 0.001000 0 28.355227 1 2015 398 "0_5.0E-6_31352242.pdf"
0.000005 0.001000 1 103.031822 1 8636 383 "1_5.0E-6_44433165.pdf"
0.000005 0.001000 3 100.703552 0 8557 381 "3_5.0E-6_1435882.pdf"
0.000005 0.001000 0 28.515287 2 2000 393 "0_5.0E-6_31206195.pdf"
0.000005 0.001000 1 147.070282 0 14064 380 "1_5.0E-6_33746576.pdf"
0.000005 0.001000 3 158.094711 0 11345 379 "3_5.0E-6_37080983.pdf"
0.000005 0.001000 0 38.774258 2 2236 394 "0_5.0E-6_79314747.pdf"
0.000005 0.001000 1 143.045349 1 9679 377 "1_5.0E-6_30702479.pdf"
0.000005 0.001000 3 135.364410 1 8750 377 "3_5.0E-6_15512510.pdf"
0.000005 0.001000 0 52.703632 2 3892 389 "0_5.0E-6_41097409.pdf"
0.000005 0.001000 1 123.843933 2 9899 385 "1_5.0E-6_52769005.pdf"
0.000005 0.001000 3 150.995056 2 12684 376 "3_5.0E-6_15894406.pdf"
0.000005 0.001000 0 25.771883 1 1904 393 "0_5.0E-6_54713841.pdf"
0.000005 0.001000 1 100.074020 1 9743 377 "1_5.0E-6_53087239.pdf"
0.000005 0.001000 3 126.305984 0 12910 376 "3_5.0E-6_57494747.pdf"
0.000005 0.001000 0 49.203617 1 3926 392 "0_5.0E-6_84631822.pdf"
0.000005 0.001000 1 164.376099 2 12316 360 "1_5.0E-6_79221625.pdf"
0.000005 0.001000 3 139.560059 3 9905 384 "3_5.0E-6_97097397.pdf"
0.000005 0.001000 0 30.929771 3 1929 396 "0_5.0E-6_94793865.pdf"
0.000005 0.001000 1 130.765640 3 9467 383 "1_5.0E-6_36565976.pdf"
0.000005 0.001000 3 155.734924 3 10774 382 "3_5.0E-6_17775161.pdf"
0.000005 0.001000 0 34.918030 1 1912 396 "0_5.0E-6_26255706.pdf"
0.000005 0.001000 1 163.142487 2 10335 376 "1_5.0E-6_81976850.pdf"
0.000005 0.001000 3 157.649689 2 10126 382 "3_5.0E-6_61091130.pdf"
0.000005 0.001000 0 31.769054 2 1777 395 "0_5.0E-6_23441530.pdf"
0.000005 0.001000 1 117.679985 2 7785 381 "1_5.0E-6_4281930.pdf"
0.000005 0.001000 3 158.972855 0 10758 380 "3_5.0E-6_94803715.pdf"
0.000005 0.001000 0 52.174667 2 3282 393 "0_5.0E-6_81659116.pdf"
0.000005 0.001000 1 129.773132 1 9622 380 "1_5.0E-6_8509823.pdf"
0.000005 0.001000 3 135.787079 0 9716 382 "3_5.0E-6_28172844.pdf"
0.000005 0.001000 0 28.855963 2 2799 391 "0_5.0E-6_91064560.pdf"
0.000005 0.001000 1 162.444519 0 13778 372 "1_5.0E-6_98562794.pdf"
0.000005 0.001000 3 164.823624 0 13881 381 "3_5.0E-6_78653543.pdf"
0.000005 0.001000 0 32.184921 2 1569 396 "0_5.0E-6_90626503.pdf"
0.000005 0.001000 1 101.947357 2 6727 388 "1_5.0E-6_4204344.pdf"
0.000005 0.001000 3 138.575012 3 7870 382 "3_5.0E-6_77042284.pdf"
0.000005 0.001000 0 35.616100 2 2015 396 "0_5.0E-6_97337986.pdf"
0.000005 0.001000 1 154.895020 0 10758 378 "1_5.0E-6_40345634.pdf"
0.000005 0.001000 3 153.856506 0 10574 386 "3_5.0E-6_90706079.pdf"
0.000005 0.001000 0 34.793633 3 2137 388 "0_5.0E-6_10907784.pdf"
0.000005 0.001000 1 156.380127 2 12501 367 "1_5.0E-6_98204812.pdf"
0.000005 0.001000 3 135.726440 2 10330 376 "3_5.0E-6_51134180.pdf"
0.000005 0.001000 0 36.947792 1 3293 394 "0_5.0E-6_64651304.pdf"
0.000005 0.001000 1 138.977615 0 10151 383 "1_5.0E-6_41232768.pdf"
0.000005 0.001000 3 147.121262 0 10579 382 "3_5.0E-6_46247058.pdf"
0.000005 0.001000 0 63.455757 3 4657 392 "0_5.0E-6_61188383.pdf"
0.000005 0.001000 1 120.687531 0 10955 378 "1_5.0E-6_4750519.pdf"
0.000005 0.001000 3 108.096939 1 7547 390 "3_5.0E-6_43171275.pdf"
0.000005 0.001000 0 40.093552 3 1474 398 "0_5.0E-6_56985512.pdf"
0.000005 0.001000 1 158.768845 3 8888 381 "1_5.0E-6_97134862.pdf"
0.000005 0.001000 3 157.015640 3 8563 384 "3_5.0E-6_83505853.pdf"
0.000005 0.001000 0 36.168385 0 1926 394 "0_5.0E-6_98554644.pdf"
0.000005 0.001000 1 124.468391 0 8679 384 "1_5.0E-6_12893004.pdf"
0.000005 0.001000 3 111.073601 0 7488 382 "3_5.0E-6_79312504.pdf"
0.000005 0.001000 0 30.199211 0 2476 393 "0_5.0E-6_61956998.pdf"
0.000005 0.001000 1 171.434708 1 15008 365 "1_5.0E-6_63212544.pdf"
0.000005 0.001000 3 121.674797 1 10376 378 "3_5.0E-6_89268852.pdf"
0.000005 0.001000 0 32.479641 3 1989 397 "0_5.0E-6_10602232.pdf"
0.000005 0.001000 1 130.960815 1 11756 382 "1_5.0E-6_6521156.pdf"
0.000005 0.001000 3 142.263062 2 12083 364 "3_5.0E-6_36281683.pdf"
0.000005 0.001000 0 34.101578 2 3365 396 "0_5.0E-6_70782578.pdf"
0.000005 0.001000 1 123.989693 1 12046 378 "1_5.0E-6_8690340.pdf"
0.000005 0.001000 3 137.592438 1 13517 371 "3_5.0E-6_1323147.pdf"
0.000005 0.001000 0 44.738655 2 2295 395 "0_5.0E-6_57534127.pdf"
0.000005 0.001000 1 151.019394 2 9151 388 "1_5.0E-6_25190685.pdf"
0.000005 0.001000 3 149.293701 2 9109 385 "3_5.0E-6_43355893.pdf"
0.000005 0.001000 0 35.018902 2 2637 389 "0_5.0E-6_87811612.pdf"
0.000005 0.001000 1 134.124466 2 8339 377 "1_5.0E-6_14764207.pdf"
0.000005 0.001000 3 179.074692 2 10909 385 "3_5.0E-6_12762751.pdf"
0.000005 0.001000 0 56.436481 2 3922 395 "0_5.0E-6_57356310.pdf"
0.000005 0.001000 1 120.508446 2 9347 386 "1_5.0E-6_68454081.pdf"
0.000005 0.001000 3 124.450600 3 7533 384 "3_5.0E-6_15248631.pdf"
0.000005 0.001000 0 32.253601 3 1805 397 "0_5.0E-6_53675650.pdf"
0.000005 0.001000 1 100.860275 3 7791 379 "1_5.0E-6_35849989.pdf"
0.000005 0.001000 3 157.799316 2 10897 378 "3_5.0E-6_55308813.pdf"
0.000005 0.001000 0 46.868916 3 2606 391 "0_5.0E-6_17029596.pdf"
0.000005 0.001000 1 113.214828 1 6517 389 "1_5.0E-6_2716098.pdf"
0.000005 0.001000 3 134.636932 1 7732 383 "3_5.0E-6_57859313.pdf"
0.000005 0.001000 0 47.416672 2 4642 395 "0_5.0E-6_32815873.pdf"
0.000005 0.001000 1 115.593628 0 10857 376 "1_5.0E-6_19747441.pdf"
0.000005 0.001000 3 144.884033 0 13269 370 "3_5.0E-6_6425900.pdf"
0.000005 0.001000 0 29.529972 1 3567 394 "0_5.0E-6_58132539.pdf"
0.000005 0.001000 1 80.102608 0 13040 378 "1_5.0E-6_10267562.pdf"
0.000005 0.001000 3 109.877510 0 16754 366 "3_5.0E-6_28801339.pdf"
0.000005 0.001000 0 36.912395 1 2227 396 "0_5.0E-6_92035614.pdf"
0.000005 0.001000 1 171.006638 2 13247 372 "1_5.0E-6_91711250.pdf"
0.000005 0.001000 3 128.964508 2 9857 374 "3_5.0E-6_73700389.pdf"
0.000005 0.001000 0 49.409534 2 4966 385 "0_5.0E-6_59969175.pdf"
0.000005 0.001000 1 118.785011 0 10362 385 "1_5.0E-6_63506996.pdf"
0.000005 0.001000 3 149.754913 0 13481 376 "3_5.0E-6_24333997.pdf"
0.000005 0.001000 0 44.198811 2 2335 394 "0_5.0E-6_4452602.pdf"
0.000005 0.001000 1 161.726013 3 10567 376 "1_5.0E-6_50814983.pdf"
0.000005 0.001000 3 113.530678 2 7762 381 "3_5.0E-6_44310299.pdf"
0.000005 0.001000 0 13.115711 2 2464 395 "0_5.0E-6_51509393.pdf"
0.000005 0.001000 1 67.200829 0 15814 362 "1_5.0E-6_94271149.pdf"
0.000005 0.001000 3 98.801567 0 24613 362 "3_5.0E-6_54801603.pdf"
0.000005 0.001000 0 41.212563 1 3043 395 "0_5.0E-6_11955557.pdf"
0.000005 0.001000 1 110.347282 1 8541 390 "1_5.0E-6_22205583.pdf"
0.000005 0.001000 3 115.439072 1 9199 384 "3_5.0E-6_60467985.pdf"
0.000005 0.001000 0 46.964989 2 2925 392 "0_5.0E-6_33593905.pdf"
0.000005 0.001000 1 116.918228 1 11470 385 "1_5.0E-6_85694911.pdf"
0.000005 0.001000 3 138.865631 2 8692 379 "3_5.0E-6_67419573.pdf"
0.000005 0.001000 0 27.732695 1 2255 393 "0_5.0E-6_44864673.pdf"
0.000005 0.001000 1 152.110870 0 15118 372 "1_5.0E-6_11003425.pdf"
0.000005 0.001000 3 116.143204 0 10534 380 "3_5.0E-6_85426285.pdf"
0.000005 0.001000 0 36.534607 2 2265 397 "0_5.0E-6_55613596.pdf"
0.000005 0.001000 1 146.894501 3 11294 375 "1_5.0E-6_57078062.pdf"
0.000005 0.001000 3 177.655579 2 13380 376 "3_5.0E-6_3465758.pdf"
0.000005 0.001000 0 41.306488 1 2365 395 "0_5.0E-6_62816324.pdf"
0.000005 0.001000 1 103.192833 2 5975 386 "1_5.0E-6_91381808.pdf"
0.000005 0.001000 3 133.033066 2 8129 384 "3_5.0E-6_62324649.pdf"
0.000005 0.001000 0 42.747185 2 3591 397 "0_5.0E-6_5762502.pdf"
0.000005 0.001000 1 136.274307 0 10275 383 "1_5.0E-6_97590920.pdf"
0.000005 0.001000 3 130.439270 1 9814 379 "3_5.0E-6_41962469.pdf"
0.000005 0.001000 0 48.860519 2 3279 393 "0_5.0E-6_40477880.pdf"
0.000005 0.001000 1 162.266006 3 8576 384 "1_5.0E-6_7721212.pdf"
0.000005 0.001000 3 149.775864 3 7716 390 "3_5.0E-6_25361314.pdf"
0.000005 0.001000 0 39.494503 2 2389 395 "0_5.0E-6_11181439.pdf"
0.000005 0.001000 1 128.056915 1 8977 386 "1_5.0E-6_22445216.pdf"
0.000005 0.001000 3 167.715073 1 12497 379 "3_5.0E-6_70907796.pdf"
0.000005 0.001000 0 56.439041 2 4051 396 "0_5.0E-6_20665795.pdf"
0.000005 0.001000 1 123.616852 2 7277 378 "1_5.0E-6_779556.pdf"
0.000005 0.001000 3 164.733704 2 9699 386 "3_5.0E-6_80032306.pdf"
0.000005 0.001000 0 30.771366 2 1990 396 "0_5.0E-6_95761334.pdf"
0.000005 0.001000 1 150.514587 0 10772 385 "1_5.0E-6_3907235.pdf"
0.000005 0.001000 3 165.434387 0 11448 378 "3_5.0E-6_8608953.pdf"
0.000005 0.001000 0 35.666870 3 1684 399 "0_5.0E-6_30663273.pdf"
0.000005 0.001000 1 125.675613 3 6758 385 "1_5.0E-6_79815969.pdf"
0.000005 0.001000 3 147.964630 3 8093 383 "3_5.0E-6_6436187.pdf"
0.000005 0.001000 0 42.088009 2 2451 397 "0_5.0E-6_2253206.pdf"
0.000005 0.001000 1 179.278275 1 12668 381 "1_5.0E-6_67963459.pdf"
0.000005 0.001000 3 173.107330 2 11909 374 "3_5.0E-6_77943169.pdf"
0.000005 0.001000 0 60.566963 2 3088 397 "0_5.0E-6_8536730.pdf"
0.000005 0.001000 1 112.890709 2 6065 384 "1_5.0E-6_84356231.pdf"
0.000005 0.001000 3 116.272652 2 6303 388 "3_5.0E-6_13830347.pdf"
0.000005 0.001000 0 36.857738 2 2579 395 "0_5.0E-6_90110014.pdf"
0.000005 0.001000 1 131.475266 2 7962 373 "1_5.0E-6_5304135.pdf"
0.000005 0.001000 3 140.131302 3 10531 381 "3_5.0E-6_59866873.pdf"
0.000005 0.001000 0 34.647041 1 2732 394 "0_5.0E-6_65851431.pdf"
0.000005 0.001000 1 127.276886 2 12094 379 "1_5.0E-6_82795394.pdf"
0.000005 0.001000 3 181.428284 3 13673 374 "3_5.0E-6_31612488.pdf"
0.000005 0.001000 0 37.315968 3 1778 393 "0_5.0E-6_40758410.pdf"
0.000005 0.001000 1 121.542572 3 8720 376 "1_5.0E-6_12931405.pdf"
0.000005 0.001000 3 139.064346 3 8737 383 "3_5.0E-6_32480219.pdf"
0.000005 0.001000 0 38.927124 2 2785 390 "0_5.0E-6_88359266.pdf"
0.000005 0.001000 1 126.718224 2 7845 379 "1_5.0E-6_9394625.pdf"
0.000005 0.001000 3 128.622345 1 7942 383 "3_5.0E-6_34764974.pdf"
0.000005 0.001000 0 40.787365 2 2216 391 "0_5.0E-6_75527037.pdf"
0.000005 0.001000 1 135.032867 0 9469 387 "1_5.0E-6_94816853.pdf"
0.000005 0.001000 3 116.720146 1 7386 386 "3_5.0E-6_12531994.pdf"
0.000005 0.001000 0 42.275795 1 1960 396 "0_5.0E-6_59057918.pdf"
0.000005 0.001000 1 172.016266 1 10173 387 "1_5.0E-6_49313310.pdf"
0.000005 0.001000 3 38.802166 2 1905 395 "3_5.0E-6_3121459.pdf"
0.000005 0.001000 0 47.603722 2 2968 398 "0_5.0E-6_24637423.pdf"
0.000005 0.001000 1 130.934006 3 7607 379 "1_5.0E-6_18066339.pdf"
0.000005 0.001000 3 122.196243 3 7016 384 "3_5.0E-6_65454989.pdf"
0.000005 0.001000 0 53.911396 1 3677 390 "0_5.0E-6_83173996.pdf"
0.000005 0.001000 1 146.651352 2 11398 381 "1_5.0E-6_16286835.pdf"
0.000005 0.001000 3 177.277039 3 13649 371 "3_5.0E-6_94025498.pdf"
0.000005 0.001000 0 43.846909 2 2137 394 "0_5.0E-6_93448812.pdf"
0.000005 0.001000 1 146.317474 1 8412 377 "1_5.0E-6_51539074.pdf"
0.000005 0.001000 3 125.490097 1 7138 383 "3_5.0E-6_45924203.pdf"
0.000005 0.001000 0 41.688335 1 2163 396 "0_5.0E-6_43617408.pdf"
0.000005 0.001000 1 167.099823 2 9987 381 "1_5.0E-6_66921445.pdf"
0.000005 0.001000 3 178.043564 2 10683 376 "3_5.0E-6_48110658.pdf"
0.000005 0.001000 0 56.313324 2 3028 393 "0_5.0E-6_42828394.pdf"
0.000005 0.001000 1 144.300552 3 9025 388 "1_5.0E-6_35703996.pdf"
0.000005 0.001000 3 154.673141 3 9906 381 "3_5.0E-6_51467468.pdf"
0.000005 0.001000 0 35.042694 3 2513 396 "0_5.0E-6_27547897.pdf"
0.000005 0.001000 1 129.501221 2 7671 389 "1_5.0E-6_85644705.pdf"
0.000005 0.001000 3 164.413956 2 9902 383 "3_5.0E-6_88856291.pdf"
0.000005 0.001000 0 46.444035 1 3263 387 "0_5.0E-6_57851094.pdf"
0.000005 0.001000 1 132.527069 3 8814 384 "1_5.0E-6_53134522.pdf"
0.000005 0.001000 3 143.097336 3 9223 379 "3_5.0E-6_99196419.pdf"
0.000005 0.001000 0 40.381477 3 1705 394 "0_5.0E-6_20557266.pdf"
0.000005 0.001000 1 120.308449 1 6795 391 "1_5.0E-6_94055843.pdf"
0.000005 0.001000 3 176.797668 2 10048 383 "3_5.0E-6_2678306.pdf"
0.000005 0.001000 0 43.665874 2 2747 394 "0_5.0E-6_62884571.pdf"
0.000005 0.001000 1 150.646149 2 12775 372 "1_5.0E-6_47129498.pdf"
0.000005 0.001000 3 126.641754 3 9725 381 "3_5.0E-6_45484630.pdf"
0.000005 0.001000 0 47.112499 0 4167 388 "0_5.0E-6_58176351.pdf"
0.000005 0.001000 1 118.530327 1 9076 384 "1_5.0E-6_4053959.pdf"
0.000005 0.001000 3 128.058807 0 9611 382 "3_5.0E-6_26348036.pdf"
0.000005 0.001000 0 41.243534 2 3617 395 "0_5.0E-6_44597357.pdf"
0.000005 0.001000 1 114.885956 2 9709 386 "1_5.0E-6_15947728.pdf"
0.000005 0.001000 3 97.303345 3 8268 380 "3_5.0E-6_65396683.pdf"
0.000005 0.001000 0 37.846008 2 2112 398 "0_5.0E-6_86626966.pdf"
0.000005 0.001000 1 114.445190 1 6638 387 "1_5.0E-6_85800369.pdf"
0.000005 0.001000 3 129.791122 1 7673 387 "3_5.0E-6_58079143.pdf"
0.000005 0.001000 0 34.835278 2 1625 395 "0_5.0E-6_80899881.pdf"
0.000005 0.001000 1 96.078026 1 5649 389 "1_5.0E-6_67647254.pdf"
0.000005 0.001000 3 135.457291 1 8258 381 "3_5.0E-6_62984702.pdf"
0.000005 0.001000 0 40.602577 3 2398 395 "0_5.0E-6_65934696.pdf"
0.000005 0.001000 1 120.063751 2 8239 384 "1_5.0E-6_67955261.pdf"
0.000005 0.001000 3 153.579376 3 10649 382 "3_5.0E-6_73437227.pdf"
0.000005 0.001000 0 35.328007 2 2462 392 "0_5.0E-6_81115646.pdf"
0.000005 0.001000 1 146.273514 2 13400 371 "1_5.0E-6_2796924.pdf"
0.000005 0.001000 3 136.978546 2 12166 370 "3_5.0E-6_93986357.pdf"
0.000005 0.001000 0 39.448997 2 2921 390 "0_5.0E-6_44407884.pdf"
0.000005 0.001000 1 133.872696 0 8630 379 "1_5.0E-6_21622977.pdf"
0.000005 0.001000 3 127.030174 1 8184 388 "3_5.0E-6_12213208.pdf"
0.000005 0.001000 0 34.204502 1 2456 393 "0_5.0E-6_39143110.pdf"
0.000005 0.001000 1 143.830475 2 18383 369 "1_5.0E-6_44750030.pdf"
0.000005 0.001000 3 134.839722 1 11180 376 "3_5.0E-6_73962946.pdf"
0.000005 0.001000 0 28.747234 1 2091 397 "0_5.0E-6_75873003.pdf"
0.000005 0.001000 1 113.064880 0 10184 380 "1_5.0E-6_93290635.pdf"
0.000005 0.001000 3 130.784225 1 11868 371 "3_5.0E-6_33677312.pdf"
0.000005 0.001000 0 47.549706 2 2949 397 "0_5.0E-6_9682475.pdf"
0.000005 0.001000 1 111.238617 1 8702 387 "1_5.0E-6_69223752.pdf"
0.000005 0.001000 3 142.004105 2 10868 373 "3_5.0E-6_52704294.pdf"
0.000005 0.001000 0 42.620361 1 2722 394 "0_5.0E-6_49221205.pdf"
0.000005 0.001000 1 138.438400 2 9402 380 "1_5.0E-6_81563647.pdf"
0.000005 0.001000 3 141.426666 2 8477 385 "3_5.0E-6_22446335.pdf"
0.000005 0.001000 0 34.491341 1 2207 394 "0_5.0E-6_53286886.pdf"
0.000005 0.001000 1 97.673462 2 7568 383 "1_5.0E-6_63218578.pdf"
0.000005 0.001000 3 118.297173 1 9213 387 "3_5.0E-6_68659971.pdf"
0.000005 0.001000 0 27.812305 1 1766 397 "0_5.0E-6_78708907.pdf"
0.000005 0.001000 1 123.748146 2 10980 381 "1_5.0E-6_72704917.pdf"
0.000005 0.001000 3 128.584305 1 11436 381 "3_5.0E-6_42190484.pdf"
0.000005 0.001000 0 49.094803 2 3861 395 "0_5.0E-6_17801049.pdf"
0.000005 0.001000 1 117.139832 2 9954 378 "1_5.0E-6_36692521.pdf"
0.000005 0.001000 3 172.872101 2 15206 375 "3_5.0E-6_65905383.pdf"
0.000005 0.001000 0 34.938404 0 2973 396 "0_5.0E-6_66244571.pdf"
0.000005 0.001000 1 140.725891 0 13006 365 "1_5.0E-6_67403908.pdf"
0.000005 0.001000 3 164.984451 0 15328 373 "3_5.0E-6_78007490.pdf"
0.000005 0.001000 0 45.554405 2 3687 392 "0_5.0E-6_89042270.pdf"
0.000005 0.001000 1 116.428673 2 7994 382 "1_5.0E-6_6639713.pdf"
0.000005 0.001000 3 137.743423 2 9656 374 "3_5.0E-6_66730003.pdf"
0.000005 0.001000 0 62.767445 2 3944 394 "0_5.0E-6_71559931.pdf"
0.000005 0.001000 1 123.348686 1 8107 382 "1_5.0E-6_27933670.pdf"
0.000005 0.001000 3 149.020279 2 8968 388 "3_5.0E-6_5416830.pdf"
0.000005 0.001000 0 17.415768 1 1828 397 "0_5.0E-6_72361220.pdf"
0.000005 0.001000 1 88.052490 0 13111 372 "1_5.0E-6_16363236.pdf"
0.000005 0.001000 3 109.483055 0 15329 363 "3_5.0E-6_38663169.pdf"
0.000005 0.001000 0 41.484535 1 2027 393 "0_5.0E-6_39597299.pdf"
0.000005 0.001000 1 124.731262 0 7680 377 "1_5.0E-6_65284305.pdf"
0.000005 0.001000 3 134.265198 1 8235 382 "3_5.0E-6_12923284.pdf"
0.000005 0.001000 0 30.768705 0 3927 395 "0_5.0E-6_37308190.pdf"
0.000005 0.001000 1 89.799500 1 9490 385 "1_5.0E-6_34090042.pdf"
0.000005 0.001000 3 112.990631 1 12804 373 "3_5.0E-6_86675876.pdf"
0.000005 0.001000 0 46.603798 1 3418 392 "0_5.0E-6_64863071.pdf"
0.000005 0.001000 1 122.943489 3 7652 385 "1_5.0E-6_67327797.pdf"
0.000005 0.001000 3 155.163834 2 9601 383 "3_5.0E-6_61079274.pdf"
0.000005 0.001000 0 34.869373 2 2682 392 "0_5.0E-6_22813694.pdf"
0.000005 0.001000 1 78.432053 2 7002 378 "1_5.0E-6_35128625.pdf"
0.000005 0.001000 3 109.828049 1 9448 380 "3_5.0E-6_67956815.pdf"
0.000005 0.001000 0 31.160610 1 2066 394 "0_5.0E-6_48281578.pdf"
0.000005 0.001000 1 156.358154 0 12238 368 "1_5.0E-6_27645746.pdf"
0.000005 0.001000 3 175.191956 0 13848 371 "3_5.0E-6_54696608.pdf"
0.000005 0.001000 0 40.095169 2 4315 393 "0_5.0E-6_37370689.pdf"
0.000005 0.001000 1 119.382973 2 13013 374 "1_5.0E-6_82025840.pdf"
0.000005 0.001000 3 118.037788 2 13384 374 "3_5.0E-6_97215889.pdf"
0.000005 0.001000 0 31.402180 2 3061 391 "0_5.0E-6_69366675.pdf"
0.000005 0.001000 1 97.216576 2 13496 377 "1_5.0E-6_31934594.pdf"
0.000005 0.001000 3 125.158340 0 16050 365 "3_5.0E-6_52295311.pdf"
0.000005 0.001000 0 42.267105 2 1675 398 "0_5.0E-6_16798315.pdf"
0.000005 0.001000 1 168.531784 2 8777 381 "1_5.0E-6_94555524.pdf"
0.000005 0.001000 3 152.654984 3 9793 378 "3_5.0E-6_65419846.pdf"
0.000005 0.001000 0 44.005268 2 2386 395 "0_5.0E-6_89544974.pdf"
0.000005 0.001000 1 206.355759 3 12059 367 "1_5.0E-6_57250902.pdf"
0.000005 0.001000 3 130.920807 3 7574 385 "3_5.0E-6_53279660.pdf"
0.000050 0.001000 0 32.342236 2 3286 347 "0_5.0E-5_39302717.pdf"
0.000050 0.001000 1 74.641365 2 5551 311 "1_5.0E-5_18862715.pdf"
0.000050 0.001000 3 93.155167 2 6286 308 "3_5.0E-5_46898606.pdf"
0.000050 0.001000 0 26.844292 2 1908 364 "0_5.0E-5_95944916.pdf"
0.000050 0.001000 1 101.619392 2 7704 280 "1_5.0E-5_53510640.pdf"
0.000050 0.001000 3 107.738243 2 8095 262 "3_5.0E-5_94247529.pdf"
0.000050 0.001000 0 32.917721 1 1545 372 "0_5.0E-5_10270723.pdf"
0.000050 0.001000 1 100.148537 1 6716 283 "1_5.0E-5_94877190.pdf"
0.000050 0.001000 3 101.712479 1 7122 272 "3_5.0E-5_8213905.pdf"
0.000050 0.001000 0 16.322466 0 2426 360 "0_5.0E-5_41428101.pdf"
0.000050 0.001000 1 46.313534 0 9654 250 "1_5.0E-5_78936904.pdf"
0.000050 0.001000 3 66.822479 0 11519 226 "3_5.0E-5_80121665.pdf"
0.000050 0.001000 0 31.082790 1 2302 354 "0_5.0E-5_9934510.pdf"
0.000050 0.001000 1 88.705704 1 7905 270 "1_5.0E-5_71495691.pdf"
0.000050 0.001000 3 90.364777 1 8040 265 "3_5.0E-5_80009803.pdf"
0.000050 0.001000 0 35.274136 3 2440 349 "0_5.0E-5_30004508.pdf"
0.000050 0.001000 1 104.257126 3 6849 297 "1_5.0E-5_94156272.pdf"
0.000050 0.001000 3 104.354637 3 6680 267 "3_5.0E-5_19009753.pdf"
0.000050 0.001000 0 34.133366 2 2271 366 "0_5.0E-5_17344921.pdf"
0.000050 0.001000 1 88.414185 2 5110 312 "1_5.0E-5_23234898.pdf"
0.000050 0.001000 3 88.263786 2 4973 313 "3_5.0E-5_2112023.pdf"
0.000050 0.001000 0 39.660236 1 3250 341 "0_5.0E-5_44729634.pdf"
0.000050 0.001000 1 97.651421 1 7238 278 "1_5.0E-5_59150075.pdf"
0.000050 0.001000 3 91.405075 1 6776 274 "3_5.0E-5_29488686.pdf"
0.000050 0.001000 0 39.273403 2 2077 363 "0_5.0E-5_49660040.pdf"
0.000050 0.001000 1 80.590218 2 4726 313 "1_5.0E-5_673246.pdf"
0.000050 0.001000 3 91.634926 2 5467 307 "3_5.0E-5_20483935.pdf"
0.000050 0.001000 0 37.594013 2 3042 356 "0_5.0E-5_18294185.pdf"
0.000050 0.001000 1 103.699768 1 6187 308 "1_5.0E-5_23140732.pdf"
0.000050 0.001000 3 117.132225 1 6988 286 "3_5.0E-5_5610192.pdf"
0.000050 0.001000 0 40.254986 2 2169 362 "0_5.0E-5_99512868.pdf"
0.000050 0.001000 1 80.932541 2 5011 306 "1_5.0E-5_9154425.pdf"
0.000050 0.001000 3 120.914795 2 7991 259 "3_5.0E-5_49123281.pdf"
0.000050 0.001000 0 44.827801 1 2838 360 "0_5.0E-5_94914597.pdf"
0.000050 0.001000 1 83.638878 1 6014 294 "1_5.0E-5_99941394.pdf"
0.000050 0.001000 3 100.453186 1 7168 260 "3_5.0E-5_64236728.pdf"
0.000050 0.001000 0 31.297981 2 1728 373 "0_5.0E-5_68027743.pdf"
0.000050 0.001000 1 74.527557 0 5368 318 "1_5.0E-5_89579199.pdf"
0.000050 0.001000 3 99.920959 0 6950 278 "3_5.0E-5_79061234.pdf"
0.000050 0.001000 0 34.478535 0 2454 355 "0_5.0E-5_49568459.pdf"
0.000050 0.001000 1 81.319603 0 6767 285 "1_5.0E-5_25140932.pdf"
0.000050 0.001000 3 97.454475 0 8257 272 "3_5.0E-5_52184485.pdf"
0.000050 0.001000 0 25.049503 2 1855 367 "0_5.0E-5_3213350.pdf"
0.000050 0.001000 1 94.881989 2 6971 302 "1_5.0E-5_10678651.pdf"
0.000050 0.001000 3 94.468086 3 6597 287 "3_5.0E-5_58982424.pdf"
0.000050 0.001000 0 42.567230 2 2358 348 "0_5.0E-5_54891845.pdf"
0.000050 0.001000 1 71.478622 1 5114 310 "1_5.0E-5_6943907.pdf"
0.000050 0.001000 3 107.033760 1 6742 298 "3_5.0E-5_62766.pdf"
0.000050 0.001000 0 56.698498 2 4199 319 "0_5.0E-5_69766117.pdf"
0.000050 0.001000 1 81.074074 1 6574 295 "1_5.0E-5_17057940.pdf"
0.000050 0.001000 3 95.345818 2 7672 296 "3_5.0E-5_68897693.pdf"
0.000050 0.001000 0 32.422588 1 3176 357 "0_5.0E-5_64001820.pdf"
0.000050 0.001000 1 79.187599 0 7931 272 "1_5.0E-5_62563275.pdf"
0.000050 0.001000 3 91.772560 0 9182 258 "3_5.0E-5_67580902.pdf"
0.000050 0.001000 0 38.602703 2 2676 355 "0_5.0E-5_82050764.pdf"
0.000050 0.001000 1 87.364288 3 6740 289 "1_5.0E-5_82293565.pdf"
0.000050 0.001000 3 99.216354 3 6814 289 "3_5.0E-5_36829747.pdf"
0.000050 0.001000 0 30.257853 2 1584 375 "0_5.0E-5_29388949.pdf"
0.000050 0.001000 1 71.332558 3 4820 306 "1_5.0E-5_80635196.pdf"
0.000050 0.001000 3 108.510818 3 7271 291 "3_5.0E-5_65662165.pdf"
0.000050 0.001000 0 32.974537 2 1658 375 "0_5.0E-5_63350282.pdf"
0.000050 0.001000 1 105.552979 1 6287 303 "1_5.0E-5_27097931.pdf"
0.000050 0.001000 3 110.022362 2 6845 289 "3_5.0E-5_85379800.pdf"
0.000050 0.001000 0 30.752808 2 1711 372 "0_5.0E-5_43846232.pdf"
0.000050 0.001000 1 97.672806 2 6209 310 "1_5.0E-5_63886716.pdf"
0.000050 0.001000 3 109.585396 1 7163 283 "3_5.0E-5_72438210.pdf"
0.000050 0.001000 0 36.793633 2 2100 365 "0_5.0E-5_87221323.pdf"
0.000050 0.001000 1 80.050362 2 5590 313 "1_5.0E-5_39832517.pdf"
0.000050 0.001000 3 90.808815 1 6411 297 "3_5.0E-5_14009443.pdf"
0.000050 0.001000 0 31.638342 2 2221 359 "0_5.0E-5_84778284.pdf"
0.000050 0.001000 1 101.317757 1 8094 277 "1_5.0E-5_4257700.pdf"
0.000050 0.001000 3 95.711044 0 8082 277 "3_5.0E-5_54237502.pdf"
0.000050 0.001000 0 46.830780 3 2234 371 "0_5.0E-5_74257214.pdf"
0.000050 0.001000 1 105.557777 3 6110 293 "1_5.0E-5_92588976.pdf"
0.000050 0.001000 3 99.697983 3 5449 294 "3_5.0E-5_85698443.pdf"
0.000050 0.001000 0 40.770054 2 2466 355 "0_5.0E-5_15679847.pdf"
0.000050 0.001000 1 88.688354 0 5702 289 "1_5.0E-5_7689241.pdf"
0.000050 0.001000 3 91.302696 0 5991 313 "3_5.0E-5_47968811.pdf"
0.000050 0.001000 0 36.288773 2 2686 364 "0_5.0E-5_6431688.pdf"
0.000050 0.001000 1 86.725616 2 6183 305 "1_5.0E-5_61137206.pdf"
0.000050 0.001000 3 110.293571 2 8248 274 "3_5.0E-5_45640373.pdf"
0.000050 0.001000 0 42.223747 1 5737 300 "0_5.0E-5_72101505.pdf"
0.000050 0.001000 1 70.307945 0 5448 310 "1_5.0E-5_15536908.pdf"
0.000050 0.001000 3 96.331757 0 6913 275 "3_5.0E-5_97112781.pdf"
0.000050 0.001000 0 30.688641 3 1565 380 "0_5.0E-5_67411348.pdf"
0.000050 0.001000 1 87.238678 2 5966 292 "1_5.0E-5_71049712.pdf"
0.000050 0.001000 3 100.468887 1 6952 270 "3_5.0E-5_60297170.pdf"
0.000050 0.001000 0 38.112385 3 1484 378 "0_5.0E-5_10055413.pdf"
0.000050 0.001000 1 107.714073 3 5650 307 "1_5.0E-5_19122606.pdf"
0.000050 0.001000 3 111.967674 3 5821 298 "3_5.0E-5_90424368.pdf"
0.000050 0.001000 0 35.530453 0 2062 364 "0_5.0E-5_23058618.pdf"
0.000050 0.001000 1 93.049995 0 6218 296 "1_5.0E-5_96211343.pdf"
0.000050 0.001000 3 96.877914 2 7956 267 "3_5.0E-5_71271033.pdf"
0.000050 0.001000 0 28.189844 1 2290 361 "0_5.0E-5_8011151.pdf"
0.000050 0.001000 1 57.541431 1 5052 326 "1_5.0E-5_97454697.pdf"
0.000050 0.001000 3 85.709915 1 7132 281 "3_5.0E-5_13321086.pdf"
0.000050 0.001000 0 34.319294 2 2520 354 "0_5.0E-5_53862726.pdf"
0.000050 0.001000 1 72.734337 1 5809 300 "1_5.0E-5_51233761.pdf"
0.000050 0.001000 3 95.517776 2 7752 273 "3_5.0E-5_4667404.pdf"
0.000050 0.001000 0 29.819592 1 3159 346 "0_5.0E-5_28991603.pdf"
0.000050 0.001000 1 73.090172 1 7181 275 "1_5.0E-5_25178417.pdf"
0.000050 0.001000 3 88.785477 1 8503 285 "3_5.0E-5_91530607.pdf"
0.000050 0.001000 0 34.231602 2 1635 364 "0_5.0E-5_43180362.pdf"
0.000050 0.001000 1 88.121445 1 5242 301 "1_5.0E-5_73744573.pdf"
0.000050 0.001000 3 116.164734 2 6922 294 "3_5.0E-5_25918261.pdf"
0.000050 0.001000 0 53.234974 2 3352 330 "0_5.0E-5_75633345.pdf"
0.000050 0.001000 1 97.160736 2 5810 286 "1_5.0E-5_89715735.pdf"
0.000050 0.001000 3 105.630310 2 6325 295 "3_5.0E-5_32845955.pdf"
0.000050 0.001000 0 33.588078 2 2028 363 "0_5.0E-5_13279060.pdf"
0.000050 0.001000 1 89.347610 1 7034 286 "1_5.0E-5_10744354.pdf"
0.000050 0.001000 3 108.291679 3 6507 291 "3_5.0E-5_52110058.pdf"
0.000050 0.001000 0 44.557884 2 2723 343 "0_5.0E-5_68442881.pdf"
0.000050 0.001000 1 71.759178 2 4689 310 "1_5.0E-5_20655303.pdf"
0.000050 0.001000 3 108.258835 2 7283 293 "3_5.0E-5_97380028.pdf"
0.000050 0.001000 0 38.143944 2 1556 365 "0_5.0E-5_58161199.pdf"
0.000050 0.001000 1 91.922089 1 4929 320 "1_5.0E-5_12143648.pdf"
0.000050 0.001000 3 114.220078 2 6532 305 "3_5.0E-5_11919623.pdf"
0.000050 0.001000 0 33.839611 0 3376 333 "0_5.0E-5_53200704.pdf"
0.000050 0.001000 1 86.732178 0 7932 281 "1_5.0E-5_85033566.pdf"
0.000050 0.001000 3 94.905617 0 8506 260 "3_5.0E-5_95060744.pdf"
0.000050 0.001000 0 25.853788 1 2814 359 "0_5.0E-5_42967663.pdf"
0.000050 0.001000 1 58.034626 1 8493 265 "1_5.0E-5_61481034.pdf"
0.000050 0.001000 3 76.200340 1 11310 231 "3_5.0E-5_44055399.pdf"
0.000050 0.001000 0 37.537865 2 2404 357 "0_5.0E-5_33257549.pdf"
0.000050 0.001000 1 96.723862 2 7413 288 "1_5.0E-5_92511078.pdf"
0.000050 0.001000 3 82.693367 2 6040 294 "3_5.0E-5_58505522.pdf"
0.000050 0.001000 0 28.664848 1 1711 375 "0_5.0E-5_69043400.pdf"
0.000050 0.001000 1 62.077541 1 5117 301 "1_5.0E-5_53278871.pdf"
0.000050 0.001000 3 86.055710 0 7349 286 "3_5.0E-5_29429688.pdf"
0.000050 0.001000 0 35.254475 2 1777 367 "0_5.0E-5_4963372.pdf"
0.000050 0.001000 1 109.254143 2 7496 263 "1_5.0E-5_41009843.pdf"
0.000050 0.001000 3 116.938377 2 7350 283 "3_5.0E-5_76817767.pdf"
0.000050 0.001000 0 10.515088 2 1616 372 "0_5.0E-5_63971884.pdf"
0.000050 0.001000 1 44.342094 1 10853 236 "1_5.0E-5_30295254.pdf"
0.000050 0.001000 3 64.920341 0 15639 198 "3_5.0E-5_94807613.pdf"
0.000050 0.001000 0 29.204607 1 2410 353 "0_5.0E-5_66817581.pdf"
0.000050 0.001000 1 90.229477 1 7535 282 "1_5.0E-5_68089044.pdf"
0.000050 0.001000 3 97.842819 1 7646 278 "3_5.0E-5_13629642.pdf"
0.000050 0.001000 0 44.436634 2 3107 351 "0_5.0E-5_17715665.pdf"
0.000050 0.001000 1 96.958488 2 5878 310 "1_5.0E-5_11361669.pdf"
0.000050 0.001000 3 106.800415 2 6567 277 "3_5.0E-5_51424049.pdf"
0.000050 0.001000 0 30.291288 1 2665 345 "0_5.0E-5_14651615.pdf"
0.000050 0.001000 1 80.072945 0 7138 301 "1_5.0E-5_90621562.pdf"
0.000050 0.001000 3 87.037964 0 7733 276 "3_5.0E-5_51681081.pdf"
0.000050 0.001000 0 36.074986 1 2503 355 "0_5.0E-5_67096318.pdf"
0.000050 0.001000 1 75.386063 2 5016 315 "1_5.0E-5_62726476.pdf"
0.000050 0.001000 3 103.045181 2 7493 270 "3_5.0E-5_33541350.pdf"
0.000050 0.001000 0 40.200451 2 1932 350 "0_5.0E-5_29243593.pdf"
0.000050 0.001000 1 90.153526 2 5146 310 "1_5.0E-5_31350563.pdf"
0.000050 0.001000 3 113.360184 2 6684 287 "3_5.0E-5_53571906.pdf"
0.000050 0.001000 0 36.900955 2 2673 344 "0_5.0E-5_55191418.pdf"
0.000050 0.001000 1 88.523674 2 6515 296 "1_5.0E-5_56545981.pdf"
0.000050 0.001000 3 92.453171 1 6844 289 "3_5.0E-5_89211931.pdf"
0.000050 0.001000 0 43.308651 2 2156 355 "0_5.0E-5_18606256.pdf"
0.000050 0.001000 1 114.455055 3 6770 284 "1_5.0E-5_24560004.pdf"
0.000050 0.001000 3 96.379166 3 4804 301 "3_5.0E-5_98168249.pdf"
0.000050 0.001000 0 38.445118 2 2426 350 "0_5.0E-5_17309964.pdf"
0.000050 0.001000 1 82.175041 1 5463 311 "1_5.0E-5_40423957.pdf"
0.000050 0.001000 3 94.831932 1 6733 298 "3_5.0E-5_44581634.pdf"
0.000050 0.001000 0 33.936401 2 2146 354 "0_5.0E-5_21438735.pdf"
0.000050 0.001000 1 100.779747 2 5673 308 "1_5.0E-5_48860578.pdf"
0.000050 0.001000 3 110.848778 2 6422 298 "3_5.0E-5_69682138.pdf"
0.000050 0.001000 0 35.327835 2 2273 360 "0_5.0E-5_57673003.pdf"
0.000050 0.001000 1 79.667076 0 5282 318 "1_5.0E-5_53743573.pdf"
0.000050 0.001000 3 91.347290 0 6122 295 "3_5.0E-5_18318815.pdf"
0.000050 0.001000 0 55.607140 3 2980 336 "0_5.0E-5_97782513.pdf"
0.000050 0.001000 1 130.462082 3 6949 272 "1_5.0E-5_65656745.pdf"
0.000050 0.001000 3 102.031303 3 5390 316 "3_5.0E-5_19618960.pdf"
0.000050 0.001000 0 40.946823 2 2365 350 "0_5.0E-5_90412216.pdf"
0.000050 0.001000 1 85.221115 2 6540 290 "1_5.0E-5_72094753.pdf"
0.000050 0.001000 3 92.723625 2 6102 308 "3_5.0E-5_66304666.pdf"
0.000050 0.001000 0 55.975876 2 2806 340 "0_5.0E-5_19535809.pdf"
0.000050 0.001000 1 125.938911 3 6906 298 "1_5.0E-5_89437845.pdf"
0.000050 0.001000 3 109.072357 3 5881 292 "3_5.0E-5_31595796.pdf"
0.000050 0.001000 0 38.994678 2 2204 366 "0_5.0E-5_13745549.pdf"
0.000050 0.001000 1 95.999672 2 5523 294 "1_5.0E-5_59873048.pdf"
0.000050 0.001000 3 106.189896 3 6156 294 "3_5.0E-5_51832004.pdf"
0.000050 0.001000 0 29.659433 2 2175 353 "0_5.0E-5_78123165.pdf"
0.000050 0.001000 1 99.499702 2 7532 280 "1_5.0E-5_36388004.pdf"
0.000050 0.001000 3 96.733368 3 7019 267 "3_5.0E-5_22626593.pdf"
0.000050 0.001000 0 45.330372 1 4198 322 "0_5.0E-5_72264152.pdf"
0.000050 0.001000 1 95.143478 3 5767 296 "1_5.0E-5_66255669.pdf"
0.000050 0.001000 3 105.222038 3 6466 302 "3_5.0E-5_78139012.pdf"
0.000050 0.001000 0 45.858429 1 3674 344 "0_5.0E-5_61215187.pdf"
0.000050 0.001000 1 90.525620 1 5933 293 "1_5.0E-5_80768415.pdf"
0.000050 0.001000 3 93.433907 2 5584 292 "3_5.0E-5_63032313.pdf"
0.000050 0.001000 0 33.064960 2 1684 373 "0_5.0E-5_51171030.pdf"
0.000050 0.001000 1 85.369591 1 5330 321 "1_5.0E-5_74987396.pdf"
0.000050 0.001000 3 103.635147 2 6563 293 "3_5.0E-5_51104167.pdf"
0.000050 0.001000 0 36.479408 1 1576 372 "0_5.0E-5_81148976.pdf"
0.000050 0.001000 1 99.146400 1 6119 295 "1_5.0E-5_63265702.pdf"
0.000050 0.001000 3 104.941025 1 6070 297 "3_5.0E-5_9886286.pdf"
0.000050 0.001000 0 40.711052 2 2517 361 "0_5.0E-5_12294727.pdf"
0.000050 0.001000 1 115.661461 3 6548 292 "1_5.0E-5_7367557.pdf"
0.000050 0.001000 3 108.166924 3 6153 293 "3_5.0E-5_75976802.pdf"
0.000050 0.001000 0 35.785507 1 2452 353 "0_5.0E-5_26217574.pdf"
0.000050 0.001000 1 95.133194 1 7102 280 "1_5.0E-5_44086251.pdf"
0.000050 0.001000 3 91.253304 2 6702 278 "3_5.0E-5_33739054.pdf"
0.000050 0.001000 0 37.360447 2 1742 367 "0_5.0E-5_52171964.pdf"
0.000050 0.001000 1 102.188408 2 5614 319 "1_5.0E-5_84341146.pdf"
0.000050 0.001000 3 93.336922 1 6107 299 "3_5.0E-5_13152366.pdf"
0.000050 0.001000 0 37.903584 1 1746 361 "0_5.0E-5_26665681.pdf"
0.000050 0.001000 1 95.887321 2 5507 298 "1_5.0E-5_9295081.pdf"
0.000050 0.001000 3 114.034538 2 6599 299 "3_5.0E-5_31299406.pdf"
0.000050 0.001000 0 42.174469 2 2048 357 "0_5.0E-5_94037275.pdf"
0.000050 0.001000 1 77.912643 3 4678 310 "1_5.0E-5_50910797.pdf"
0.000050 0.001000 3 114.853584 3 7079 275 "3_5.0E-5_32292382.pdf"
0.000050 0.001000 0 53.023552 3 2989 351 "0_5.0E-5_8069614.pdf"
0.000050 0.001000 1 87.034882 3 5160 298 "1_5.0E-5_68974289.pdf"
0.000050 0.001000 3 102.618851 2 6052 307 "3_5.0E-5_72158247.pdf"
0.000050 0.001000 0 35.075863 2 2518 352 "0_5.0E-5_89050606.pdf"
0.000050 0.001000 1 70.893677 2 5442 309 "1_5.0E-5_5256664.pdf"
0.000050 0.001000 3 112.438515 3 7189 279 "3_5.0E-5_58387542.pdf"
0.000050 0.001000 0 41.404564 3 1890 365 "0_5.0E-5_46052299.pdf"
0.000050 0.001000 1 79.899437 3 4375 319 "1_5.0E-5_80708572.pdf"
0.000050 0.001000 3 100.622383 2 5368 314 "3_5.0E-5_17897115.pdf"
0.000050 0.001000 0 38.329529 1 2377 353 "0_5.0E-5_88998164.pdf"
0.000050 0.001000 1 104.487312 2 7917 267 "1_5.0E-5_99681859.pdf"
0.000050 0.001000 3 93.881371 3 6987 278 "3_5.0E-5_37701361.pdf"
0.000050 0.001000 0 40.305450 2 3240 339 "0_5.0E-5_47406820.pdf"
0.000050 0.001000 1 82.887718 0 6295 289 "1_5.0E-5_37172023.pdf"
0.000050 0.001000 3 88.206467 0 6596 297 "3_5.0E-5_39181441.pdf"
0.000050 0.001000 0 44.817478 2 3258 351 "0_5.0E-5_48213838.pdf"
0.000050 0.001000 1 84.357841 2 6718 282 "1_5.0E-5_92459377.pdf"
0.000050 0.001000 3 88.281784 3 7399 289 "3_5.0E-5_98667537.pdf"
0.000050 0.001000 0 50.308285 3 3709 345 "0_5.0E-5_45730915.pdf"
0.000050 0.001000 1 77.324570 1 4569 304 "1_5.0E-5_89362585.pdf"
0.000050 0.001000 3 107.734467 1 6220 308 "3_5.0E-5_53585165.pdf"
0.000050 0.001000 0 43.954090 3 2964 350 "0_5.0E-5_35238003.pdf"
0.000050 0.001000 1 89.593422 1 5422 318 "1_5.0E-5_94602994.pdf"
0.000050 0.001000 3 94.280411 1 5523 306 "3_5.0E-5_14503477.pdf"
0.000050 0.001000 0 31.316944 2 1763 377 "0_5.0E-5_61907453.pdf"
0.000050 0.001000 1 79.574150 3 5192 298 "1_5.0E-5_20662705.pdf"
0.000050 0.001000 3 86.956955 3 6899 276 "3_5.0E-5_97770347.pdf"
0.000050 0.001000 0 33.665100 2 2303 369 "0_5.0E-5_14524086.pdf"
0.000050 0.001000 1 112.340004 2 9856 260 "1_5.0E-5_73820024.pdf"
0.000050 0.001000 3 83.680313 2 7043 277 "3_5.0E-5_36352944.pdf"
0.000050 0.001000 0 38.010342 1 2486 360 "0_5.0E-5_400986.pdf"
0.000050 0.001000 1 74.813484 1 5172 314 "1_5.0E-5_15730029.pdf"
0.000050 0.001000 3 105.040825 1 6690 286 "3_5.0E-5_19261636.pdf"
0.000050 0.001000 0 32.246387 1 2080 347 "0_5.0E-5_54583092.pdf"
0.000050 0.001000 1 70.981461 1 5714 302 "1_5.0E-5_85706319.pdf"
0.000050 0.001000 3 94.761917 1 7617 289 "3_5.0E-5_82187919.pdf"
0.000050 0.001000 0 22.395357 1 1430 365 "0_5.0E-5_82012214.pdf"
0.000050 0.001000 1 65.726273 1 5826 293 "1_5.0E-5_93550773.pdf"
0.000050 0.001000 3 99.407486 1 8864 254 "3_5.0E-5_29499556.pdf"
0.000050 0.001000 0 37.086517 1 2244 359 "0_5.0E-5_44627593.pdf"
0.000050 0.001000 1 67.678993 2 4501 328 "1_5.0E-5_74555163.pdf"
0.000050 0.001000 3 109.310379 2 8179 270 "3_5.0E-5_37860540.pdf"
0.000050 0.001000 0 25.834785 2 1742 356 "0_5.0E-5_24087812.pdf"
0.000050 0.001000 1 124.136589 2 7470 292 "1_5.0E-5_72109188.pdf"
0.000050 0.001000 3 94.020256 2 5571 312 "3_5.0E-5_65343278.pdf"
0.000050 0.001000 0 31.430052 1 1908 374 "0_5.0E-5_20110951.pdf"
0.000050 0.001000 1 80.674507 1 5939 302 "1_5.0E-5_47260767.pdf"
0.000050 0.001000 3 91.771469 1 6953 288 "3_5.0E-5_41200838.pdf"
0.000050 0.001000 0 27.172405 1 1704 371 "0_5.0E-5_44481326.pdf"
0.000050 0.001000 1 78.901543 1 6728 289 "1_5.0E-5_38997229.pdf"
0.000050 0.001000 3 99.283913 1 8630 263 "3_5.0E-5_49342074.pdf"
0.000050 0.001000 0 21.978703 2 2008 359 "0_5.0E-5_42761451.pdf"
0.000050 0.001000 1 86.130180 2 7287 281 "1_5.0E-5_2196179.pdf"
0.000050 0.001000 3 95.804192 2 8114 272 "3_5.0E-5_16968150.pdf"
0.000050 0.001000 0 30.371836 2 2994 356 "0_5.0E-5_86950906.pdf"
0.000050 0.001000 1 73.747108 1 6296 291 "1_5.0E-5_72138268.pdf"
0.000050 0.001000 3 109.797760 0 10073 258 "3_5.0E-5_34622778.pdf"
0.000050 0.001000 0 41.388260 1 2667 345 "0_5.0E-5_15425911.pdf"
0.000050 0.001000 1 62.146210 2 4913 319 "1_5.0E-5_34590607.pdf"
0.000050 0.001000 3 110.087708 2 7692 278 "3_5.0E-5_89645204.pdf"
0.000050 0.001000 0 40.842739 2 2420 364 "0_5.0E-5_49510803.pdf"
0.000050 0.001000 1 97.253563 2 5593 307 "1_5.0E-5_72424215.pdf"
0.000050 0.001000 3 108.292610 2 7044 275 "3_5.0E-5_13371044.pdf"
0.000050 0.001000 0 17.402779 1 2104 368 "0_5.0E-5_46524148.pdf"
0.000050 0.001000 1 62.678215 0 8927 254 "1_5.0E-5_5444353.pdf"
0.000050 0.001000 3 72.923920 0 9937 228 "3_5.0E-5_61961328.pdf"
0.000050 0.001000 0 37.263313 2 1901 362 "0_5.0E-5_68588258.pdf"
0.000050 0.001000 1 95.542473 0 5851 296 "1_5.0E-5_61933259.pdf"
0.000050 0.001000 3 92.123970 0 5712 310 "3_5.0E-5_56809784.pdf"
0.000050 0.001000 0 33.814877 0 3945 325 "0_5.0E-5_88216730.pdf"
0.000050 0.001000 1 55.532665 1 5373 317 "1_5.0E-5_37765435.pdf"
0.000050 0.001000 3 76.126938 1 8490 260 "3_5.0E-5_7286341.pdf"
0.000050 0.001000 0 30.038242 1 2018 365 "0_5.0E-5_30206671.pdf"
0.000050 0.001000 1 74.315941 2 4419 322 "1_5.0E-5_82823956.pdf"
0.000050 0.001000 3 93.919724 2 5720 302 "3_5.0E-5_21774949.pdf"
0.000050 0.001000 0 27.859304 2 2006 370 "0_5.0E-5_24370673.pdf"
0.000050 0.001000 1 50.336357 1 3578 325 "1_5.0E-5_60129007.pdf"
0.000050 0.001000 3 77.281075 2 6347 308 "3_5.0E-5_17832615.pdf"
0.000050 0.001000 0 27.554642 1 1700 367 "0_5.0E-5_20140342.pdf"
0.000050 0.001000 1 80.221130 0 6083 299 "1_5.0E-5_14108320.pdf"
0.000050 0.001000 3 103.311653 0 7934 278 "3_5.0E-5_77714911.pdf"
0.000050 0.001000 0 25.463062 1 2408 355 "0_5.0E-5_71219780.pdf"
0.000050 0.001000 1 70.995934 2 8010 264 "1_5.0E-5_3040728.pdf"
0.000050 0.001000 3 83.478333 2 9047 260 "3_5.0E-5_40816385.pdf"
0.000050 0.001000 0 19.377863 2 1307 376 "0_5.0E-5_55704551.pdf"
0.000050 0.001000 1 48.184719 1 5742 309 "1_5.0E-5_817254.pdf"
0.000050 0.001000 3 82.821136 0 10257 239 "3_5.0E-5_24651380.pdf"
0.000050 0.001000 0 52.822186 2 2336 352 "0_5.0E-5_28120894.pdf"
0.000050 0.001000 1 123.923286 3 6470 276 "1_5.0E-5_45652734.pdf"
0.000050 0.001000 3 91.250153 3 5238 315 "3_5.0E-5_27469439.pdf"
0.000050 0.001000 0 38.843292 3 1884 378 "0_5.0E-5_6483019.pdf"
0.000050 0.001000 1 118.837830 3 6528 291 "1_5.0E-5_93790857.pdf"
0.000050 0.001000 3 120.981384 3 6930 283 "3_5.0E-5_6872183.pdf"
0.000060 0.001000 0 32.777336 2 2351 335 "0_6.0E-5_60205998.pdf"
0.000060 0.001000 1 67.212074 2 6168 277 "1_6.0E-5_85228361.pdf"
0.000060 0.001000 3 95.629066 2 6467 274 "3_6.0E-5_69766381.pdf"
0.000060 0.001000 0 25.212732 2 1775 353 "0_6.0E-5_97009118.pdf"
0.000060 0.001000 1 81.845566 1 5871 290 "1_6.0E-5_5114195.pdf"
0.000060 0.001000 3 77.088791 2 5607 287 "3_6.0E-5_38256265.pdf"
0.000060 0.001000 0 32.649937 1 1523 376 "0_6.0E-5_75128625.pdf"
0.000060 0.001000 1 70.723068 1 4511 299 "1_6.0E-5_50874014.pdf"
0.000060 0.001000 3 104.182961 1 7323 269 "3_6.0E-5_91204535.pdf"
0.000060 0.001000 0 19.250877 1 2842 336 "0_6.0E-5_39889007.pdf"
0.000060 0.001000 1 51.547134 1 8688 236 "1_6.0E-5_81027154.pdf"
0.000060 0.001000 3 63.855282 0 11013 202 "3_6.0E-5_27495441.pdf"
0.000060 0.001000 0 41.087505 2 3285 342 "0_6.0E-5_33517746.pdf"
0.000060 0.001000 1 86.876030 1 8439 235 "1_6.0E-5_74713764.pdf"
0.000060 0.001000 3 101.129616 1 9072 235 "3_6.0E-5_34239898.pdf"
0.000060 0.001000 0 47.916977 3 3444 323 "0_6.0E-5_19920346.pdf"
0.000060 0.001000 1 81.111755 2 6313 267 "1_6.0E-5_83654286.pdf"
0.000060 0.001000 3 88.888725 3 5665 284 "3_6.0E-5_84461012.pdf"
0.000060 0.001000 0 24.592646 1 2146 355 "0_6.0E-5_78534055.pdf"
0.000060 0.001000 1 82.413002 2 5145 303 "1_6.0E-5_97259748.pdf"
0.000060 0.001000 3 108.595322 2 6229 288 "3_6.0E-5_42864673.pdf"
0.000060 0.001000 0 38.981010 1 2842 334 "0_6.0E-5_81749247.pdf"
0.000060 0.001000 1 82.901894 1 6589 278 "1_6.0E-5_41647469.pdf"
0.000060 0.001000 3 89.102097 1 6588 275 "3_6.0E-5_10155146.pdf"
0.000060 0.001000 0 51.596134 2 2657 350 "0_6.0E-5_66402764.pdf"
0.000060 0.001000 1 93.372391 2 5379 293 "1_6.0E-5_25698413.pdf"
0.000060 0.001000 3 113.166550 2 6987 287 "3_6.0E-5_94344042.pdf"
0.000060 0.001000 0 37.413769 2 2034 360 "0_6.0E-5_16397222.pdf"
0.000060 0.001000 1 94.728218 1 5506 309 "1_6.0E-5_14317435.pdf"
0.000060 0.001000 3 89.504822 1 5209 295 "3_6.0E-5_45571107.pdf"
0.000060 0.001000 0 33.306820 1 2137 356 "0_6.0E-5_98939884.pdf"
0.000060 0.001000 1 98.848389 2 6038 293 "1_6.0E-5_82833979.pdf"
0.000060 0.001000 3 98.428520 2 6152 279 "3_6.0E-5_4447617.pdf"
0.000060 0.001000 0 34.260376 1 2523 340 "0_6.0E-5_2382914.pdf"
0.000060 0.001000 1 74.305168 1 5340 268 "1_6.0E-5_28868803.pdf"
0.000060 0.001000 3 103.443077 1 7405 271 "3_6.0E-5_70226502.pdf"
0.000060 0.001000 0 29.691343 2 1630 364 "0_6.0E-5_87261453.pdf"
0.000060 0.001000 1 79.753952 1 6112 270 "1_6.0E-5_95727018.pdf"
0.000060 0.001000 3 95.930817 0 6677 267 "3_6.0E-5_57456671.pdf"
0.000060 0.001000 0 32.596790 1 2410 347 "0_6.0E-5_31753144.pdf"
0.000060 0.001000 1 56.700638 0 4622 305 "1_6.0E-5_47318323.pdf"
0.000060 0.001000 3 87.190109 0 7422 260 "3_6.0E-5_94278140.pdf"
0.000060 0.001000 0 31.852892 1 2386 345 "0_6.0E-5_95230469.pdf"
0.000060 0.001000 1 101.329956 1 8002 257 "1_6.0E-5_53903226.pdf"
0.000060 0.001000 3 105.229393 3 7381 263 "3_6.0E-5_81244571.pdf"
0.000060 0.001000 0 42.522011 2 2705 337 "0_6.0E-5_51735882.pdf"
0.000060 0.001000 1 103.088516 1 7198 255 "1_6.0E-5_4003255.pdf"
0.000060 0.001000 3 105.025726 1 6591 264 "3_6.0E-5_53133130.pdf"
0.000060 0.001000 0 39.212612 2 2626 344 "0_6.0E-5_73090572.pdf"
0.000060 0.001000 1 82.144142 2 6252 273 "1_6.0E-5_12330926.pdf"
0.000060 0.001000 3 102.694183 2 8332 258 "3_6.0E-5_64829491.pdf"
0.000060 0.001000 0 27.756264 1 2127 359 "0_6.0E-5_13723784.pdf"
0.000060 0.001000 1 61.823483 1 5755 285 "1_6.0E-5_84405591.pdf"
0.000060 0.001000 3 84.812347 0 8420 241 "3_6.0E-5_68392365.pdf"
0.000060 0.001000 0 36.769310 2 2054 351 "0_6.0E-5_9750726.pdf"
0.000060 0.001000 1 88.998962 3 6362 276 "1_6.0E-5_61305417.pdf"
0.000060 0.001000 3 102.309906 3 7055 260 "3_6.0E-5_19631365.pdf"
0.000060 0.001000 0 27.331648 3 1480 363 "0_6.0E-5_48969743.pdf"
0.000060 0.001000 1 83.132362 3 5413 291 "1_6.0E-5_84325095.pdf"
0.000060 0.001000 3 102.333450 3 6814 276 "3_6.0E-5_2600570.pdf"
0.000060 0.001000 0 41.430904 2 2189 346 "0_6.0E-5_82274105.pdf"
0.000060 0.001000 1 79.672745 1 5280 286 "1_6.0E-5_15733385.pdf"
0.000060 0.001000 3 91.638222 2 5591 296 "3_6.0E-5_47921427.pdf"
0.000060 0.001000 0 42.412239 2 2706 335 "0_6.0E-5_41959239.pdf"
0.000060 0.001000 1 81.316917 1 5067 293 "1_6.0E-5_59566943.pdf"
0.000060 0.001000 3 100.408615 1 6484 270 "3_6.0E-5_86375510.pdf"
0.000060 0.001000 0 36.990208 2 2123 360 "0_6.0E-5_88407281.pdf"
0.000060 0.001000 1 62.359695 2 4221 290 "1_6.0E-5_44748738.pdf"
0.000060 0.001000 3 104.067871 1 7282 263 "3_6.0E-5_27895309.pdf"
0.000060 0.001000 0 25.970684 2 2257 356 "0_6.0E-5_61679082.pdf"
0.000060 0.001000 1 81.636078 0 6508 274 "1_6.0E-5_33334618.pdf"
0.000060 0.001000 3 83.435287 2 7264 260 "3_6.0E-5_82087573.pdf"
0.000060 0.001000 0 45.847958 3 2141 354 "0_6.0E-5_66716825.pdf"
0.000060 0.001000 1 81.083076 3 4387 312 "1_6.0E-5_95690146.pdf"
0.000060 0.001000 3 87.355858 3 4706 291 "3_6.0E-5_33094945.pdf"
0.000060 0.001000 0 35.660225 1 2285 358 "0_6.0E-5_49813058.pdf"
0.000060 0.001000 1 65.516830 0 4468 301 "1_6.0E-5_63300369.pdf"
0.000060 0.001000 3 91.381165 0 6005 268 "3_6.0E-5_40420964.pdf"
0.000060 0.001000 0 33.470013 2 2393 345 "0_6.0E-5_90905080.pdf"
0.000060 0.001000 1 93.387138 2 7396 263 "1_6.0E-5_50184522.pdf"
0.000060 0.001000 3 92.962105 2 6968 275 "3_6.0E-5_57555039.pdf"
0.000060 0.001000 0 36.596603 2 2451 350 "0_6.0E-5_3874522.pdf"
0.000060 0.001000 1 87.502609 0 6258 283 "1_6.0E-5_58438221.pdf"
0.000060 0.001000 3 106.761780 0 7642 261 "3_6.0E-5_40010819.pdf"
0.000060 0.001000 0 34.986500 1 1885 369 "0_6.0E-5_51963759.pdf"
0.000060 0.001000 1 96.280785 1 6589 268 "1_6.0E-5_71630856.pdf"
0.000060 0.001000 3 86.717728 1 5902 296 "3_6.0E-5_61135152.pdf"
0.000060 0.001000 0 54.458344 3 2328 339 "0_6.0E-5_98459241.pdf"
0.000060 0.001000 1 91.104622 3 4673 312 "1_6.0E-5_72716952.pdf"
0.000060 0.001000 3 84.923492 3 4174 296 "3_6.0E-5_70051142.pdf"
0.000060 0.001000 0 32.284885 0 1637 373 "0_6.0E-5_88936406.pdf"
0.000060 0.001000 1 76.719582 0 5137 300 "1_6.0E-5_64479831.pdf"
0.000060 0.001000 3 93.804802 0 6206 268 "3_6.0E-5_47344858.pdf"
0.000060 0.001000 0 27.736149 0 2183 361 "0_6.0E-5_62069145.pdf"
0.000060 0.001000 1 78.912430 1 6469 272 "1_6.0E-5_79169985.pdf"
0.000060 0.001000 3 87.599068 1 7297 261 "3_6.0E-5_39150742.pdf"
0.000060 0.001000 0 37.174320 1 2868 345 "0_6.0E-5_91424093.pdf"
0.000060 0.001000 1 57.138935 2 4568 311 "1_6.0E-5_23512295.pdf"
0.000060 0.001000 3 99.686653 2 8165 233 "3_6.0E-5_38660548.pdf"
0.000060 0.001000 0 23.544434 1 2059 361 "0_6.0E-5_37891371.pdf"
0.000060 0.001000 1 55.408916 1 5127 304 "1_6.0E-5_38485071.pdf"
0.000060 0.001000 3 87.873535 1 8409 261 "3_6.0E-5_46045348.pdf"
0.000060 0.001000 0 45.998375 3 2427 350 "0_6.0E-5_26283302.pdf"
0.000060 0.001000 1 85.543945 2 4750 310 "1_6.0E-5_67201175.pdf"
0.000060 0.001000 3 111.601845 2 6616 256 "3_6.0E-5_24821545.pdf"
0.000060 0.001000 0 29.744343 2 2040 359 "0_6.0E-5_68367786.pdf"
0.000060 0.001000 1 75.013359 2 4781 308 "1_6.0E-5_35833097.pdf"
0.000060 0.001000 3 93.851761 2 5591 295 "3_6.0E-5_68389072.pdf"
0.000060 0.001000 0 44.366875 2 2638 337 "0_6.0E-5_11586489.pdf"
0.000060 0.001000 1 77.331963 3 4876 316 "1_6.0E-5_33545229.pdf"
0.000060 0.001000 3 107.633743 3 6460 274 "3_6.0E-5_24023043.pdf"
0.000060 0.001000 0 34.169819 3 1966 365 "0_6.0E-5_86435170.pdf"
0.000060 0.001000 1 75.872963 2 5131 298 "1_6.0E-5_14798098.pdf"
0.000060 0.001000 3 90.627213 1 7448 246 "3_6.0E-5_78926724.pdf"
0.000060 0.001000 0 40.923317 2 1707 353 "0_6.0E-5_70088937.pdf"
0.000060 0.001000 1 103.445190 1 5629 304 "1_6.0E-5_59765559.pdf"
0.000060 0.001000 3 111.342941 1 6186 291 "3_6.0E-5_82089059.pdf"
0.000060 0.001000 0 28.639462 2 2602 342 "0_6.0E-5_24807048.pdf"
0.000060 0.001000 1 70.303612 0 6029 295 "1_6.0E-5_18592641.pdf"
0.000060 0.001000 3 92.358292 0 8272 245 "3_6.0E-5_99765655.pdf"
0.000060 0.001000 0 29.331596 1 3590 310 "0_6.0E-5_56976867.pdf"
0.000060 0.001000 1 44.444515 1 6036 279 "1_6.0E-5_99208352.pdf"
0.000060 0.001000 3 76.873520 1 11317 212 "3_6.0E-5_88288527.pdf"
0.000060 0.001000 0 28.114632 2 1623 352 "0_6.0E-5_18815631.pdf"
0.000060 0.001000 1 81.134560 1 5876 276 "1_6.0E-5_75372770.pdf"
0.000060 0.001000 3 89.098404 2 6551 274 "3_6.0E-5_93815740.pdf"
0.000060 0.001000 0 33.629185 1 2197 348 "0_6.0E-5_55451889.pdf"
0.000060 0.001000 1 49.888515 1 3798 318 "1_6.0E-5_73937049.pdf"
0.000060 0.001000 3 62.561989 1 5065 296 "3_6.0E-5_25093665.pdf"
0.000060 0.001000 0 41.657173 2 2326 355 "0_6.0E-5_6249021.pdf"
0.000060 0.001000 1 87.626854 3 5491 278 "1_6.0E-5_56072606.pdf"
0.000060 0.001000 3 96.431000 2 5901 283 "3_6.0E-5_36668952.pdf"
0.000060 0.001000 0 13.606226 2 2537 341 "0_6.0E-5_38779436.pdf"
0.000060 0.001000 1 42.005550 0 9606 240 "1_6.0E-5_73702761.pdf"
0.000060 0.001000 3 61.791088 0 14838 184 "3_6.0E-5_17539941.pdf"
0.000060 0.001000 0 37.092297 1 3124 323 "0_6.0E-5_81715114.pdf"
0.000060 0.001000 1 82.574776 1 6354 264 "1_6.0E-5_31231683.pdf"
0.000060 0.001000 3 73.852455 0 5796 278 "3_6.0E-5_76265906.pdf"
0.000060 0.001000 0 50.804813 2 3004 336 "0_6.0E-5_50964692.pdf"
0.000060 0.001000 1 100.347260 2 6027 276 "1_6.0E-5_79544295.pdf"
0.000060 0.001000 3 86.611206 2 5217 291 "3_6.0E-5_19188605.pdf"
0.000060 0.001000 0 25.947334 0 2509 345 "0_6.0E-5_96916521.pdf"
0.000060 0.001000 1 71.165596 0 7175 267 "1_6.0E-5_60726215.pdf"
0.000060 0.001000 3 87.751541 0 7791 266 "3_6.0E-5_90151090.pdf"
0.000060 0.001000 0 36.398319 1 2760 351 "0_6.0E-5_52248229.pdf"
0.000060 0.001000 1 87.692963 2 6939 284 "1_6.0E-5_3988662.pdf"
0.000060 0.001000 3 103.844246 2 7576 257 "3_6.0E-5_87036599.pdf"
0.000060 0.001000 0 36.254673 1 2006 359 "0_6.0E-5_65419689.pdf"
0.000060 0.001000 1 80.513077 2 4532 310 "1_6.0E-5_61806568.pdf"
0.000060 0.001000 3 78.530609 2 4415 306 "3_6.0E-5_5544973.pdf"
0.000060 0.001000 0 48.510853 2 4244 309 "0_6.0E-5_21958094.pdf"
0.000060 0.001000 1 79.379662 0 5984 273 "1_6.0E-5_72643288.pdf"
0.000060 0.001000 3 82.109543 1 6024 265 "3_6.0E-5_96936524.pdf"
0.000060 0.001000 0 47.611893 2 2707 340 "0_6.0E-5_65690464.pdf"
0.000060 0.001000 1 90.994148 3 4587 305 "1_6.0E-5_60901991.pdf"
0.000060 0.001000 3 87.448669 3 4315 287 "3_6.0E-5_66680927.pdf"
0.000060 0.001000 0 34.549648 3 2095 359 "0_6.0E-5_98869695.pdf"
0.000060 0.001000 1 81.854034 1 5600 292 "1_6.0E-5_24768434.pdf"
0.000060 0.001000 3 92.590790 1 6565 270 "3_6.0E-5_44208445.pdf"
0.000060 0.001000 0 52.147907 2 2824 340 "0_6.0E-5_9601276.pdf"
0.000060 0.001000 1 109.120026 2 6438 286 "1_6.0E-5_97522611.pdf"
0.000060 0.001000 3 98.399536 2 5661 283 "3_6.0E-5_22355397.pdf"
0.000060 0.001000 0 27.919420 2 1872 350 "0_6.0E-5_52252147.pdf"
0.000060 0.001000 1 79.310837 0 5830 274 "1_6.0E-5_93497902.pdf"
0.000060 0.001000 3 99.312431 0 6691 271 "3_6.0E-5_50895138.pdf"
0.000060 0.001000 0 44.525085 2 3008 348 "0_6.0E-5_46365189.pdf"
0.000060 0.001000 1 95.974037 3 5213 287 "1_6.0E-5_82886177.pdf"
0.000060 0.001000 3 94.121338 3 4968 299 "3_6.0E-5_71263608.pdf"
0.000060 0.001000 0 40.547745 2 2325 353 "0_6.0E-5_99109116.pdf"
0.000060 0.001000 1 91.284782 2 5849 278 "1_6.0E-5_21906108.pdf"
0.000060 0.001000 3 100.092293 2 6633 278 "3_6.0E-5_5322272.pdf"
0.000060 0.001000 0 43.457558 2 1965 366 "0_6.0E-5_62808048.pdf"
0.000060 0.001000 1 111.539009 3 5825 288 "1_6.0E-5_22592105.pdf"
0.000060 0.001000 3 108.449913 2 5833 277 "3_6.0E-5_7197483.pdf"
0.000060 0.001000 0 36.357670 2 2249 344 "0_6.0E-5_80913722.pdf"
0.000060 0.001000 1 89.519608 2 5359 284 "1_6.0E-5_1830245.pdf"
0.000060 0.001000 3 85.025337 2 4797 300 "3_6.0E-5_9657426.pdf"
0.000060 0.001000 0 21.879957 1 1905 363 "0_6.0E-5_53999259.pdf"
0.000060 0.001000 1 67.274078 1 6042 287 "1_6.0E-5_28560361.pdf"
0.000060 0.001000 3 94.758286 3 6886 282 "3_6.0E-5_5525031.pdf"
0.000060 0.001000 0 45.523602 3 3379 321 "0_6.0E-5_65468946.pdf"
0.000060 0.001000 1 68.643471 3 3966 318 "1_6.0E-5_15455064.pdf"
0.000060 0.001000 3 106.005264 3 6813 271 "3_6.0E-5_3521112.pdf"
0.000060 0.001000 0 33.540916 2 1762 352 "0_6.0E-5_40700114.pdf"
0.000060 0.001000 1 111.576935 2 6876 276 "1_6.0E-5_73246283.pdf"
0.000060 0.001000 3 96.576683 1 5818 274 "3_6.0E-5_3275387.pdf"
0.000060 0.001000 0 55.197330 1 4476 309 "0_6.0E-5_60871602.pdf"
0.000060 0.001000 1 87.958733 1 5687 296 "1_6.0E-5_20588213.pdf"
0.000060 0.001000 3 98.997040 1 6186 276 "3_6.0E-5_26655149.pdf"
0.000060 0.001000 0 37.632233 1 1651 367 "0_6.0E-5_30907875.pdf"
0.000060 0.001000 1 71.952171 1 3904 319 "1_6.0E-5_23892681.pdf"
0.000060 0.001000 3 105.911835 0 6156 282 "3_6.0E-5_70356511.pdf"
0.000060 0.001000 0 38.440472 2 2194 358 "0_6.0E-5_79991770.pdf"
0.000060 0.001000 1 106.828796 3 5997 284 "1_6.0E-5_37787921.pdf"
0.000060 0.001000 3 103.316673 3 5845 274 "3_6.0E-5_19059985.pdf"
0.000060 0.001000 0 54.867325 1 3743 326 "0_6.0E-5_87326878.pdf"
0.000060 0.001000 1 71.726463 1 5331 284 "1_6.0E-5_41938533.pdf"
0.000060 0.001000 3 89.652130 2 6559 268 "3_6.0E-5_93024864.pdf"
0.000060 0.001000 0 40.598942 2 2220 352 "0_6.0E-5_67553247.pdf"
0.000060 0.001000 1 73.967804 1 3923 317 "1_6.0E-5_48053028.pdf"
0.000060 0.001000 3 115.441635 1 6522 273 "3_6.0E-5_7194031.pdf"
0.000060 0.001000 0 45.979237 1 2363 348 "0_6.0E-5_89105012.pdf"
0.000060 0.001000 1 97.757042 2 5741 276 "1_6.0E-5_51075183.pdf"
0.000060 0.001000 3 116.949860 2 6785 280 "3_6.0E-5_49431875.pdf"
0.000060 0.001000 0 50.616798 2 2629 342 "0_6.0E-5_21511950.pdf"
0.000060 0.001000 1 87.861389 3 4983 307 "1_6.0E-5_11393304.pdf"
0.000060 0.001000 3 101.791359 3 6172 279 "3_6.0E-5_42102405.pdf"
0.000060 0.001000 0 49.777748 3 3052 331 "0_6.0E-5_10130683.pdf"
0.000060 0.001000 1 95.576103 2 5624 280 "1_6.0E-5_31536580.pdf"
0.000060 0.001000 3 110.711990 2 6564 278 "3_6.0E-5_29620067.pdf"
0.000060 0.001000 0 36.886536 3 2310 346 "0_6.0E-5_48553444.pdf"
0.000060 0.001000 1 104.451691 3 6902 281 "1_6.0E-5_89968812.pdf"
0.000060 0.001000 3 97.181519 3 6236 283 "3_6.0E-5_90097223.pdf"
0.000060 0.001000 0 36.797009 2 2587 341 "0_6.0E-5_84103059.pdf"
0.000060 0.001000 1 91.646729 2 5569 301 "1_6.0E-5_80538226.pdf"
0.000060 0.001000 3 115.264931 2 6280 279 "3_6.0E-5_95058066.pdf"
0.000060 0.001000 0 36.498405 1 2838 332 "0_6.0E-5_72694388.pdf"
0.000060 0.001000 1 78.546913 1 6381 273 "1_6.0E-5_66291095.pdf"
0.000060 0.001000 3 97.953758 3 7327 268 "3_6.0E-5_48167393.pdf"
0.000060 0.001000 0 32.706909 0 2938 331 "0_6.0E-5_51100510.pdf"
0.000060 0.001000 1 75.959930 0 5758 291 "1_6.0E-5_60002298.pdf"
0.000060 0.001000 3 78.105263 1 5978 281 "3_6.0E-5_60786730.pdf"
0.000060 0.001000 0 42.500637 1 3484 320 "0_6.0E-5_2582784.pdf"
0.000060 0.001000 1 58.238869 1 4748 312 "1_6.0E-5_54239917.pdf"
0.000060 0.001000 3 88.411896 3 7408 253 "3_6.0E-5_9406284.pdf"
0.000060 0.001000 0 54.701015 2 3164 329 "0_6.0E-5_9259953.pdf"
0.000060 0.001000 1 90.648674 2 4935 295 "1_6.0E-5_30542562.pdf"
0.000060 0.001000 3 81.379044 2 4550 308 "3_6.0E-5_51586760.pdf"
0.000060 0.001000 0 32.743477 1 1824 355 "0_6.0E-5_37724794.pdf"
0.000060 0.001000 1 95.990974 2 5829 282 "1_6.0E-5_48342405.pdf"
0.000060 0.001000 3 86.955544 1 5034 299 "3_6.0E-5_9603362.pdf"
0.000060 0.001000 0 32.006508 2 2331 355 "0_6.0E-5_56118943.pdf"
0.000060 0.001000 1 90.194405 3 6136 287 "1_6.0E-5_42725328.pdf"
0.000060 0.001000 3 93.861244 3 6203 265 "3_6.0E-5_79523195.pdf"
0.000060 0.001000 0 29.988852 2 2043 352 "0_6.0E-5_11647191.pdf"
0.000060 0.001000 1 64.865601 2 5346 283 "1_6.0E-5_93450821.pdf"
0.000060 0.001000 3 76.232483 2 6350 260 "3_6.0E-5_82642460.pdf"
0.000060 0.001000 0 36.888084 2 2056 361 "0_6.0E-5_55756754.pdf"
0.000060 0.001000 1 88.013367 1 6971 275 "1_6.0E-5_77665055.pdf"
0.000060 0.001000 3 92.804283 1 5845 302 "3_6.0E-5_1853390.pdf"
0.000060 0.001000 0 35.866814 1 2407 342 "0_6.0E-5_82196104.pdf"
0.000060 0.001000 1 56.699997 1 4206 297 "1_6.0E-5_3400393.pdf"
0.000060 0.001000 3 91.717262 1 7349 254 "3_6.0E-5_39865017.pdf"
0.000060 0.001000 0 37.270126 1 3650 334 "0_6.0E-5_88688952.pdf"
0.000060 0.001000 1 77.349945 1 6983 259 "1_6.0E-5_51864288.pdf"
0.000060 0.001000 3 87.524467 1 7723 250 "3_6.0E-5_72197751.pdf"
0.000060 0.001000 0 45.490719 2 2782 334 "0_6.0E-5_69116069.pdf"
0.000060 0.001000 1 71.077614 2 4908 307 "1_6.0E-5_42988768.pdf"
0.000060 0.001000 3 85.897690 2 6200 279 "3_6.0E-5_41756575.pdf"
0.000060 0.001000 0 38.908112 2 2311 336 "0_6.0E-5_68208146.pdf"
0.000060 0.001000 1 78.860954 2 5590 301 "1_6.0E-5_99331952.pdf"
0.000060 0.001000 3 99.872963 2 5914 279 "3_6.0E-5_18210729.pdf"
0.000060 0.001000 0 33.709591 1 3003 334 "0_6.0E-5_67011756.pdf"
0.000060 0.001000 1 67.238937 2 4963 285 "1_6.0E-5_41612384.pdf"
0.000060 0.001000 3 98.420372 1 7515 264 "3_6.0E-5_13882322.pdf"
0.000060 0.001000 0 26.765440 1 1666 360 "0_6.0E-5_34482328.pdf"
0.000060 0.001000 1 85.876442 1 7322 254 "1_6.0E-5_52180446.pdf"
0.000060 0.001000 3 79.345169 1 6718 278 "3_6.0E-5_20576853.pdf"
0.000060 0.001000 0 30.906870 1 2536 344 "0_6.0E-5_62495403.pdf"
0.000060 0.001000 1 73.631325 2 5607 285 "1_6.0E-5_699682.pdf"
0.000060 0.001000 3 90.345764 2 7667 269 "3_6.0E-5_46766443.pdf"
0.000060 0.001000 0 23.779518 1 1974 355 "0_6.0E-5_21192059.pdf"
0.000060 0.001000 1 73.245163 0 6543 258 "1_6.0E-5_36166941.pdf"
0.000060 0.001000 3 97.291641 0 8863 237 "3_6.0E-5_49122811.pdf"
0.000060 0.001000 0 56.370728 1 3818 322 "0_6.0E-5_68303022.pdf"
0.000060 0.001000 1 97.923843 2 6926 261 "1_6.0E-5_36379821.pdf"
0.000060 0.001000 3 97.681648 2 6803 272 "3_6.0E-5_36137877.pdf"
0.000060 0.001000 0 41.817188 2 2311 344 "0_6.0E-5_3327861.pdf"
0.000060 0.001000 1 102.984848 2 5973 272 "1_6.0E-5_72499901.pdf"
0.000060 0.001000 3 96.818932 2 5600 283 "3_6.0E-5_78272831.pdf"
0.000060 0.001000 0 16.915894 1 1623 361 "0_6.0E-5_92212527.pdf"
0.000060 0.001000 1 51.974419 0 6900 255 "1_6.0E-5_34214595.pdf"
0.000060 0.001000 3 69.559525 0 9450 225 "3_6.0E-5_57427378.pdf"
0.000060 0.001000 0 34.045551 2 1558 359 "0_6.0E-5_28265025.pdf"
0.000060 0.001000 1 86.160721 0 5011 286 "1_6.0E-5_90579627.pdf"
0.000060 0.001000 3 78.461800 1 4520 310 "3_6.0E-5_78106697.pdf"
0.000060 0.001000 0 34.213551 0 3905 315 "0_6.0E-5_77916056.pdf"
0.000060 0.001000 1 52.542339 0 5577 287 "1_6.0E-5_23438508.pdf"
0.000060 0.001000 3 67.252678 1 7444 264 "3_6.0E-5_45900202.pdf"
0.000060 0.001000 0 54.534199 1 3854 316 "0_6.0E-5_51251669.pdf"
0.000060 0.001000 1 105.110428 2 6457 280 "1_6.0E-5_57526221.pdf"
0.000060 0.001000 3 93.073494 2 5647 295 "3_6.0E-5_17760010.pdf"
0.000060 0.001000 0 34.032974 2 2236 352 "0_6.0E-5_78063720.pdf"
0.000060 0.001000 1 72.215515 2 5956 288 "1_6.0E-5_19236833.pdf"
0.000060 0.001000 3 87.078743 2 7314 262 "3_6.0E-5_29637586.pdf"
0.000060 0.001000 0 24.968117 1 1645 365 "0_6.0E-5_89995982.pdf"
0.000060 0.001000 1 75.179375 0 5710 314 "1_6.0E-5_79604335.pdf"
0.000060 0.001000 3 81.154839 0 6077 282 "3_6.0E-5_41784994.pdf"
0.000060 0.001000 0 27.673937 2 2534 345 "0_6.0E-5_30521657.pdf"
0.000060 0.001000 1 65.451187 2 6770 265 "1_6.0E-5_68640584.pdf"
0.000060 0.001000 3 75.921112 2 8080 246 "3_6.0E-5_55381944.pdf"
0.000060 0.001000 0 23.982422 2 2111 358 "0_6.0E-5_58021215.pdf"
0.000060 0.001000 1 52.990658 1 6920 278 "1_6.0E-5_44180490.pdf"
0.000060 0.001000 3 83.022087 0 10283 237 "3_6.0E-5_98905866.pdf"
0.000060 0.001000 0 37.579903 2 1355 375 "0_6.0E-5_33906138.pdf"
0.000060 0.001000 1 87.017128 3 4132 323 "1_6.0E-5_48752196.pdf"
0.000060 0.001000 3 107.460052 2 5230 302 "3_6.0E-5_66403267.pdf"
0.000060 0.001000 0 40.415192 3 2369 345 "0_6.0E-5_68597036.pdf"
0.000060 0.001000 1 93.057335 3 5225 288 "1_6.0E-5_17318586.pdf"
0.000060 0.001000 3 102.345589 3 5790 292 "3_6.0E-5_45229496.pdf"
0.000070 0.001000 0 44.628052 2 3622 305 "0_7.0E-5_59997155.pdf"
0.000070 0.001000 1 67.134514 2 5531 277 "1_7.0E-5_9981395.pdf"
0.000070 0.001000 3 80.449440 2 5382 279 "3_7.0E-5_42816364.pdf"
0.000070 0.001000 0 23.313578 2 1678 346 "0_7.0E-5_53072571.pdf"
0.000070 0.001000 1 99.615311 1 7492 257 "1_7.0E-5_66340400.pdf"
0.000070 0.001000 3 99.962303 2 7464 253 "3_7.0E-5_12119601.pdf"
0.000070 0.001000 0 46.977261 1 2690 333 "0_7.0E-5_17526847.pdf"
0.000070 0.001000 1 69.806206 1 4475 301 "1_7.0E-5_68060863.pdf"
0.000070 0.001000 3 97.448761 1 6777 261 "3_7.0E-5_46345723.pdf"
0.000070 0.001000 0 15.922448 1 2287 344 "0_7.0E-5_75425658.pdf"
0.000070 0.001000 1 49.207752 0 8017 225 "1_7.0E-5_88496939.pdf"
0.000070 0.001000 3 65.461258 0 11257 161 "3_7.0E-5_9007867.pdf"
0.000070 0.001000 0 36.554333 1 2854 330 "0_7.0E-5_71754104.pdf"
0.000070 0.001000 1 63.935341 2 5620 256 "1_7.0E-5_68999965.pdf"
0.000070 0.001000 3 87.906319 1 7800 235 "3_7.0E-5_70435331.pdf"
0.000070 0.001000 0 35.807858 2 2489 340 "0_7.0E-5_14087237.pdf"
0.000070 0.001000 1 95.682076 2 6694 262 "1_7.0E-5_25169448.pdf"
0.000070 0.001000 3 91.217636 3 5791 265 "3_7.0E-5_40244526.pdf"
0.000070 0.001000 0 35.560978 2 2420 358 "0_7.0E-5_58460224.pdf"
0.000070 0.001000 1 83.991257 1 4982 290 "1_7.0E-5_63322716.pdf"
0.000070 0.001000 3 91.781693 2 5184 273 "3_7.0E-5_19571147.pdf"
0.000070 0.001000 0 38.168251 0 3262 318 "0_7.0E-5_34451371.pdf"
0.000070 0.001000 1 81.817879 2 5773 218 "1_7.0E-5_51492179.pdf"
0.000070 0.001000 3 102.326523 1 7657 242 "3_7.0E-5_74265090.pdf"
0.000070 0.001000 0 33.343304 2 1533 377 "0_7.0E-5_46308721.pdf"
0.000070 0.001000 1 85.267967 2 5216 280 "1_7.0E-5_31654307.pdf"
0.000070 0.001000 3 98.355309 2 5940 278 "3_7.0E-5_85719173.pdf"
0.000070 0.001000 0 42.550781 2 2165 356 "0_7.0E-5_50719398.pdf"
0.000070 0.001000 1 86.796280 1 5144 270 "1_7.0E-5_13036792.pdf"
0.000070 0.001000 3 105.754005 1 6260 271 "3_7.0E-5_85291047.pdf"
0.000070 0.001000 0 38.568634 2 2120 349 "0_7.0E-5_99925018.pdf"
0.000070 0.001000 1 100.559799 2 6512 269 "1_7.0E-5_77692327.pdf"
0.000070 0.001000 3 87.754333 2 5421 267 "3_7.0E-5_51025770.pdf"
0.000070 0.001000 0 34.378471 1 1987 362 "0_7.0E-5_33879744.pdf"
0.000070 0.001000 1 73.464500 1 5131 275 "1_7.0E-5_73031425.pdf"
0.000070 0.001000 3 90.799095 1 6430 276 "3_7.0E-5_39856712.pdf"
0.000070 0.001000 0 28.438770 3 1521 364 "0_7.0E-5_98279086.pdf"
0.000070 0.001000 1 87.836601 0 6076 269 "1_7.0E-5_35459423.pdf"
0.000070 0.001000 3 81.386879 0 5549 272 "3_7.0E-5_52730036.pdf"
0.000070 0.001000 0 27.144438 1 1648 356 "0_7.0E-5_83701809.pdf"
0.000070 0.001000 1 69.549484 0 5657 269 "1_7.0E-5_52760791.pdf"
0.000070 0.001000 3 66.568863 0 5367 268 "3_7.0E-5_83264147.pdf"
0.000070 0.001000 0 44.802818 3 2959 323 "0_7.0E-5_5522009.pdf"
0.000070 0.001000 1 76.077560 2 5685 272 "1_7.0E-5_69296328.pdf"
0.000070 0.001000 3 99.588615 3 6982 239 "3_7.0E-5_58521955.pdf"
0.000070 0.001000 0 45.966347 3 2720 330 "0_7.0E-5_50087337.pdf"
0.000070 0.001000 1 71.604652 1 4156 298 "1_7.0E-5_2999320.pdf"
0.000070 0.001000 3 86.278145 1 5281 286 "3_7.0E-5_9719457.pdf"
0.000070 0.001000 0 36.903240 2 2660 331 "0_7.0E-5_79519648.pdf"
0.000070 0.001000 1 65.011681 2 4741 290 "1_7.0E-5_27261934.pdf"
0.000070 0.001000 3 101.040497 2 8206 237 "3_7.0E-5_73062007.pdf"
0.000070 0.001000 0 28.874134 0 2439 347 "0_7.0E-5_13437415.pdf"
0.000070 0.001000 1 67.026314 0 6366 281 "1_7.0E-5_72144791.pdf"
0.000070 0.001000 3 77.274887 0 7595 247 "3_7.0E-5_15047403.pdf"
0.000070 0.001000 0 35.235638 1 2240 334 "0_7.0E-5_52329146.pdf"
0.000070 0.001000 1 83.607239 3 5539 259 "1_7.0E-5_81667160.pdf"
0.000070 0.001000 3 93.102013 3 6355 262 "3_7.0E-5_18464578.pdf"
0.000070 0.001000 0 39.845402 2 2432 348 "0_7.0E-5_68628680.pdf"
0.000070 0.001000 1 81.431190 3 5360 277 "1_7.0E-5_43019733.pdf"
0.000070 0.001000 3 92.633888 3 6089 281 "3_7.0E-5_64013977.pdf"
0.000070 0.001000 0 36.500652 1 2457 348 "0_7.0E-5_33952172.pdf"
0.000070 0.001000 1 86.432838 2 5294 290 "1_7.0E-5_59527452.pdf"
0.000070 0.001000 3 94.732231 2 5844 280 "3_7.0E-5_56891982.pdf"
0.000070 0.001000 0 27.056349 1 1339 357 "0_7.0E-5_48901041.pdf"
0.000070 0.001000 1 81.883873 2 5227 280 "1_7.0E-5_22637519.pdf"
0.000070 0.001000 3 73.393440 1 4499 287 "3_7.0E-5_79354846.pdf"
0.000070 0.001000 0 43.551910 2 2669 334 "0_7.0E-5_48954705.pdf"
0.000070 0.001000 1 91.871742 2 6539 261 "1_7.0E-5_117865.pdf"
0.000070 0.001000 3 88.976341 2 6114 262 "3_7.0E-5_10054891.pdf"
0.000070 0.001000 0 31.013033 1 2492 338 "0_7.0E-5_92338815.pdf"
0.000070 0.001000 1 70.288483 1 5578 265 "1_7.0E-5_4282070.pdf"
0.000070 0.001000 3 85.013725 0 6931 245 "3_7.0E-5_50791773.pdf"
0.000070 0.001000 0 41.916000 3 1884 353 "0_7.0E-5_41785358.pdf"
0.000070 0.001000 1 76.825935 2 5019 292 "1_7.0E-5_29290011.pdf"
0.000070 0.001000 3 102.209427 3 5627 257 "3_7.0E-5_37194561.pdf"
0.000070 0.001000 0 40.701317 1 2503 346 "0_7.0E-5_80557042.pdf"
0.000070 0.001000 1 86.388229 0 5373 288 "1_7.0E-5_40817487.pdf"
0.000070 0.001000 3 96.427940 0 6370 263 "3_7.0E-5_30632216.pdf"
0.000070 0.001000 0 26.875265 2 1948 349 "0_7.0E-5_6242827.pdf"
0.000070 0.001000 1 84.417419 3 5987 255 "1_7.0E-5_72914342.pdf"
0.000070 0.001000 3 75.021240 2 5428 270 "3_7.0E-5_87808967.pdf"
0.000070 0.001000 0 36.580677 2 2498 336 "0_7.0E-5_58975798.pdf"
0.000070 0.001000 1 86.845055 1 6328 264 "1_7.0E-5_25786566.pdf"
0.000070 0.001000 3 91.671783 0 6543 260 "3_7.0E-5_28191738.pdf"
0.000070 0.001000 0 29.995705 3 1609 360 "0_7.0E-5_51495359.pdf"
0.000070 0.001000 1 89.805069 1 6115 272 "1_7.0E-5_21761511.pdf"
0.000070 0.001000 3 92.719002 1 6359 260 "3_7.0E-5_6101130.pdf"
0.000070 0.001000 0 40.505943 3 1499 358 "0_7.0E-5_36847806.pdf"
0.000070 0.001000 1 101.486076 3 5059 285 "1_7.0E-5_64561280.pdf"
0.000070 0.001000 3 110.292221 3 5719 272 "3_7.0E-5_32096713.pdf"
0.000070 0.001000 0 31.504248 0 1580 365 "0_7.0E-5_48534300.pdf"
0.000070 0.001000 1 93.960487 0 6404 269 "1_7.0E-5_12636113.pdf"
0.000070 0.001000 3 101.669434 0 6787 253 "3_7.0E-5_6814420.pdf"
0.000070 0.001000 0 29.721800 1 2323 342 "0_7.0E-5_34768006.pdf"
0.000070 0.001000 1 76.339142 1 6105 246 "1_7.0E-5_31923883.pdf"
0.000070 0.001000 3 78.932404 1 6543 254 "3_7.0E-5_81006450.pdf"
0.000070 0.001000 0 32.451107 1 2374 346 "0_7.0E-5_36460688.pdf"
0.000070 0.001000 1 68.303360 1 5570 269 "1_7.0E-5_19734464.pdf"
0.000070 0.001000 3 95.762550 2 7777 232 "3_7.0E-5_54084529.pdf"
0.000070 0.001000 0 29.487444 2 3361 301 "0_7.0E-5_78060448.pdf"
0.000070 0.001000 1 61.997395 1 5721 268 "1_7.0E-5_9168252.pdf"
0.000070 0.001000 3 69.235306 1 6490 261 "3_7.0E-5_92524073.pdf"
0.000070 0.001000 0 48.246632 1 2577 339 "0_7.0E-5_14610437.pdf"
0.000070 0.001000 1 73.191124 2 4064 290 "1_7.0E-5_22181669.pdf"
0.000070 0.001000 3 89.675423 2 5172 266 "3_7.0E-5_141412.pdf"
0.000070 0.001000 0 28.118713 1 1673 357 "0_7.0E-5_69076457.pdf"
0.000070 0.001000 1 99.253937 2 5911 279 "1_7.0E-5_13126749.pdf"
0.000070 0.001000 3 101.275383 2 6048 262 "3_7.0E-5_62346473.pdf"
0.000070 0.001000 0 34.804737 2 1903 354 "0_7.0E-5_50423968.pdf"
0.000070 0.001000 1 84.381783 3 5431 273 "1_7.0E-5_98916107.pdf"
0.000070 0.001000 3 79.773636 2 4905 291 "3_7.0E-5_85136788.pdf"
0.000070 0.001000 0 34.065662 2 2149 335 "0_7.0E-5_80926434.pdf"
0.000070 0.001000 1 101.918678 2 6949 250 "1_7.0E-5_15896998.pdf"
0.000070 0.001000 3 84.602173 2 5751 266 "3_7.0E-5_79481186.pdf"
0.000070 0.001000 0 39.893272 2 1640 350 "0_7.0E-5_59060371.pdf"
0.000070 0.001000 1 76.190331 1 4260 291 "1_7.0E-5_60909483.pdf"
0.000070 0.001000 3 97.294167 1 5288 277 "3_7.0E-5_10318801.pdf"
0.000070 0.001000 0 29.219509 0 2176 341 "0_7.0E-5_73766633.pdf"
0.000070 0.001000 1 69.815628 0 5797 262 "1_7.0E-5_27257794.pdf"
0.000070 0.001000 3 73.423294 0 6503 254 "3_7.0E-5_21268841.pdf"
0.000070 0.001000 0 18.617548 1 1755 358 "0_7.0E-5_8766207.pdf"
0.000070 0.001000 1 46.586235 1 6949 258 "1_7.0E-5_28959051.pdf"
0.000070 0.001000 3 62.198498 1 8964 208 "3_7.0E-5_44987166.pdf"
0.000070 0.001000 0 27.725815 1 1449 365 "0_7.0E-5_31368099.pdf"
0.000070 0.001000 1 62.007088 2 4116 301 "1_7.0E-5_30747186.pdf"
0.000070 0.001000 3 88.769058 2 6538 248 "3_7.0E-5_60749694.pdf"
0.000070 0.001000 0 26.611507 1 1504 360 "0_7.0E-5_19424463.pdf"
0.000070 0.001000 1 55.000328 1 4286 308 "1_7.0E-5_8640970.pdf"
0.000070 0.001000 3 89.759308 0 7712 250 "3_7.0E-5_82847369.pdf"
0.000070 0.001000 0 46.666439 2 2439 334 "0_7.0E-5_80295214.pdf"
0.000070 0.001000 1 108.692345 3 6635 245 "1_7.0E-5_23495262.pdf"
0.000070 0.001000 3 93.739227 2 5720 264 "3_7.0E-5_66371132.pdf"
0.000070 0.001000 0 11.394074 2 1503 359 "0_7.0E-5_62737605.pdf"
0.000070 0.001000 1 33.558544 0 7220 242 "1_7.0E-5_8413598.pdf"
0.000070 0.001000 3 48.649979 0 11371 183 "3_7.0E-5_60969849.pdf"
0.000070 0.001000 0 41.307915 1 3990 314 "0_7.0E-5_6897360.pdf"
0.000070 0.001000 1 66.554970 1 5817 259 "1_7.0E-5_452499.pdf"
0.000070 0.001000 3 88.570419 1 6914 266 "3_7.0E-5_6157224.pdf"
0.000070 0.001000 0 44.220345 1 3079 328 "0_7.0E-5_94159564.pdf"
0.000070 0.001000 1 77.155373 2 4968 288 "1_7.0E-5_19572878.pdf"
0.000070 0.001000 3 92.046364 2 5579 257 "3_7.0E-5_88105447.pdf"
0.000070 0.001000 0 29.217377 2 2642 327 "0_7.0E-5_56190018.pdf"
0.000070 0.001000 1 58.376678 0 5881 262 "1_7.0E-5_78149566.pdf"
0.000070 0.001000 3 83.694405 0 7408 226 "3_7.0E-5_82836627.pdf"
0.000070 0.001000 0 36.118046 1 2805 339 "0_7.0E-5_66782324.pdf"
0.000070 0.001000 1 80.655014 1 5806 290 "1_7.0E-5_83628120.pdf"
0.000070 0.001000 3 83.308495 2 5923 262 "3_7.0E-5_20083011.pdf"
0.000070 0.001000 0 49.157070 3 3024 317 "0_7.0E-5_66226983.pdf"
0.000070 0.001000 1 86.599144 1 5588 266 "1_7.0E-5_62707220.pdf"
0.000070 0.001000 3 88.097595 1 5666 278 "3_7.0E-5_71084749.pdf"
0.000070 0.001000 0 44.370018 2 3726 310 "0_7.0E-5_16181838.pdf"
0.000070 0.001000 1 76.706169 2 5545 294 "1_7.0E-5_90765018.pdf"
0.000070 0.001000 3 73.252953 2 5333 254 "3_7.0E-5_72821927.pdf"
0.000070 0.001000 0 43.649719 1 1921 358 "0_7.0E-5_39443389.pdf"
0.000070 0.001000 1 85.977570 2 4734 288 "1_7.0E-5_92202153.pdf"
0.000070 0.001000 3 58.750408 3 3144 311 "3_7.0E-5_97759222.pdf"
0.000070 0.001000 0 39.997334 3 2616 340 "0_7.0E-5_428095.pdf"
0.000070 0.001000 1 86.087891 1 6153 264 "1_7.0E-5_50686683.pdf"
0.000070 0.001000 3 89.579369 1 6328 274 "3_7.0E-5_63517488.pdf"
0.000070 0.001000 0 44.073269 2 2889 337 "0_7.0E-5_93102443.pdf"
0.000070 0.001000 1 64.412048 2 4194 304 "1_7.0E-5_57012102.pdf"
0.000070 0.001000 3 94.827248 2 5436 270 "3_7.0E-5_85670133.pdf"
0.000070 0.001000 0 47.094425 1 3682 323 "0_7.0E-5_1057439.pdf"
0.000070 0.001000 1 57.195831 2 3955 315 "1_7.0E-5_71250137.pdf"
0.000070 0.001000 3 80.111710 0 5310 275 "3_7.0E-5_86230404.pdf"
0.000070 0.001000 0 40.894772 2 2022 352 "0_7.0E-5_80847399.pdf"
0.000070 0.001000 1 102.744888 3 5735 274 "1_7.0E-5_32540757.pdf"
0.000070 0.001000 3 92.035439 3 4813 286 "3_7.0E-5_59677145.pdf"
0.000070 0.001000 0 49.887753 3 3193 319 "0_7.0E-5_95312464.pdf"
0.000070 0.001000 1 89.437286 2 6058 255 "1_7.0E-5_81255450.pdf"
0.000070 0.001000 3 96.957336 2 6442 268 "3_7.0E-5_21752683.pdf"
0.000070 0.001000 0 36.303406 3 1528 365 "0_7.0E-5_65540756.pdf"
0.000070 0.001000 1 108.224342 2 5891 274 "1_7.0E-5_75736751.pdf"
0.000070 0.001000 3 95.341751 2 5030 268 "3_7.0E-5_36329838.pdf"
0.000070 0.001000 0 33.290325 2 2528 334 "0_7.0E-5_94750766.pdf"
0.000070 0.001000 1 56.395351 2 4957 286 "1_7.0E-5_6412381.pdf"
0.000070 0.001000 3 95.567459 3 5489 285 "3_7.0E-5_19258396.pdf"
0.000070 0.001000 0 37.247528 3 2752 345 "0_7.0E-5_55174816.pdf"
0.000070 0.001000 1 58.210487 1 5224 279 "1_7.0E-5_87059516.pdf"
0.000070 0.001000 3 93.398445 3 6816 238 "3_7.0E-5_67169758.pdf"
0.000070 0.001000 0 44.760960 1 3020 327 "0_7.0E-5_21663955.pdf"
0.000070 0.001000 1 91.759132 3 5713 277 "1_7.0E-5_84673620.pdf"
0.000070 0.001000 3 107.446930 3 6694 272 "3_7.0E-5_97509753.pdf"
0.000070 0.001000 0 38.625816 1 2321 346 "0_7.0E-5_9456417.pdf"
0.000070 0.001000 1 106.728622 1 6684 252 "1_7.0E-5_41614168.pdf"
0.000070 0.001000 3 93.930733 2 5665 270 "3_7.0E-5_13306062.pdf"
0.000070 0.001000 0 34.415848 2 2149 354 "0_7.0E-5_82556244.pdf"
0.000070 0.001000 1 85.904366 2 5702 287 "1_7.0E-5_54184863.pdf"
0.000070 0.001000 3 92.885551 1 5844 265 "3_7.0E-5_56151294.pdf"
0.000070 0.001000 0 35.402195 3 1533 360 "0_7.0E-5_26522778.pdf"
0.000070 0.001000 1 98.627785 1 5617 281 "1_7.0E-5_49753320.pdf"
0.000070 0.001000 3 92.178535 2 5693 276 "3_7.0E-5_99320398.pdf"
0.000070 0.001000 0 28.739233 2 1642 354 "0_7.0E-5_60644117.pdf"
0.000070 0.001000 1 79.374344 2 4254 295 "1_7.0E-5_17199676.pdf"
0.000070 0.001000 3 95.591034 3 5407 255 "3_7.0E-5_13900824.pdf"
0.000070 0.001000 0 25.795643 1 1355 358 "0_7.0E-5_53265865.pdf"
0.000070 0.001000 1 79.735298 2 5728 259 "1_7.0E-5_62452425.pdf"
0.000070 0.001000 3 95.685928 2 7132 244 "3_7.0E-5_25563935.pdf"
0.000070 0.001000 0 41.263779 1 2460 336 "0_7.0E-5_76706994.pdf"
0.000070 0.001000 1 67.535439 2 3855 288 "1_7.0E-5_88882777.pdf"
0.000070 0.001000 3 106.160851 1 5940 260 "3_7.0E-5_28766019.pdf"
0.000070 0.001000 0 39.284550 2 2777 335 "0_7.0E-5_30727175.pdf"
0.000070 0.001000 1 94.378578 2 5258 288 "1_7.0E-5_23974634.pdf"
0.000070 0.001000 3 97.300560 2 5538 259 "3_7.0E-5_4956097.pdf"
0.000070 0.001000 0 45.017342 2 2236 347 "0_7.0E-5_74355284.pdf"
0.000070 0.001000 1 69.889633 3 3964 294 "1_7.0E-5_76896122.pdf"
0.000070 0.001000 3 105.000008 3 6418 283 "3_7.0E-5_84989699.pdf"
0.000070 0.001000 0 36.856979 3 2253 340 "0_7.0E-5_71884858.pdf"
0.000070 0.001000 1 85.806274 1 4930 277 "1_7.0E-5_23190466.pdf"
0.000070 0.001000 3 103.284271 2 6108 261 "3_7.0E-5_14778367.pdf"
0.000070 0.001000 0 37.925217 3 2179 334 "0_7.0E-5_23124053.pdf"
0.000070 0.001000 1 80.629723 3 4897 294 "1_7.0E-5_74896587.pdf"
0.000070 0.001000 3 95.129814 3 7443 233 "3_7.0E-5_56040370.pdf"
0.000070 0.001000 0 39.504623 1 2586 343 "0_7.0E-5_6833418.pdf"
0.000070 0.001000 1 103.038536 3 7022 274 "1_7.0E-5_61655347.pdf"
0.000070 0.001000 3 112.865005 2 6117 267 "3_7.0E-5_67006233.pdf"
0.000070 0.001000 0 52.928234 1 3620 314 "0_7.0E-5_60649828.pdf"
0.000070 0.001000 1 78.333069 3 5769 263 "1_7.0E-5_48511818.pdf"
0.000070 0.001000 3 94.939247 3 7065 252 "3_7.0E-5_42321842.pdf"
0.000070 0.001000 0 35.556747 1 2631 341 "0_7.0E-5_79460541.pdf"
0.000070 0.001000 1 64.295311 0 4966 298 "1_7.0E-5_17880932.pdf"
0.000070 0.001000 3 86.414864 0 6451 268 "3_7.0E-5_47988247.pdf"
0.000070 0.001000 0 34.791798 2 2310 344 "0_7.0E-5_7591848.pdf"
0.000070 0.001000 1 66.340118 2 5260 280 "1_7.0E-5_43803133.pdf"
0.000070 0.001000 3 92.496704 2 7780 234 "3_7.0E-5_89950107.pdf"
0.000070 0.001000 0 37.191257 2 2013 346 "0_7.0E-5_18108005.pdf"
0.000070 0.001000 1 87.639412 2 4740 293 "1_7.0E-5_67654742.pdf"
0.000070 0.001000 3 97.471924 1 5565 275 "3_7.0E-5_95608723.pdf"
0.000070 0.001000 0 32.345852 2 1655 350 "0_7.0E-5_94941543.pdf"
0.000070 0.001000 1 64.151398 1 3486 313 "1_7.0E-5_81794067.pdf"
0.000070 0.001000 3 98.958649 1 5853 290 "3_7.0E-5_9766357.pdf"
0.000070 0.001000 0 39.229942 2 2205 347 "0_7.0E-5_19929873.pdf"
0.000070 0.001000 1 94.575676 2 6016 272 "1_7.0E-5_23588950.pdf"
0.000070 0.001000 3 87.316368 3 5725 253 "3_7.0E-5_54020473.pdf"
0.000070 0.001000 0 37.056583 2 2627 345 "0_7.0E-5_99426176.pdf"
0.000070 0.001000 1 71.316360 2 5872 279 "1_7.0E-5_56011169.pdf"
0.000070 0.001000 3 65.641777 2 5332 250 "3_7.0E-5_6320807.pdf"
0.000070 0.001000 0 37.099239 1 2608 335 "0_7.0E-5_28862514.pdf"
0.000070 0.001000 1 72.252945 1 5083 291 "1_7.0E-5_71849460.pdf"
0.000070 0.001000 3 89.462936 1 5609 267 "3_7.0E-5_37998776.pdf"
0.000070 0.001000 0 34.965061 1 2294 353 "0_7.0E-5_44641609.pdf"
0.000070 0.001000 1 73.396858 1 5958 275 "1_7.0E-5_9432926.pdf"
0.000070 0.001000 3 80.687714 1 6374 257 "3_7.0E-5_95547213.pdf"
0.000070 0.001000 0 26.594294 1 1866 357 "0_7.0E-5_71805173.pdf"
0.000070 0.001000 1 78.216202 1 6816 258 "1_7.0E-5_73667275.pdf"
0.000070 0.001000 3 63.474258 1 5420 268 "3_7.0E-5_75316421.pdf"
0.000070 0.001000 0 30.047308 3 1484 365 "0_7.0E-5_97890335.pdf"
0.000070 0.001000 1 60.693939 2 3938 297 "1_7.0E-5_2280187.pdf"
0.000070 0.001000 3 78.255089 2 5558 274 "3_7.0E-5_4682838.pdf"
0.000070 0.001000 0 32.568134 1 1949 360 "0_7.0E-5_85329982.pdf"
0.000070 0.001000 1 91.489922 2 5697 275 "1_7.0E-5_24051270.pdf"
0.000070 0.001000 3 82.639511 2 4849 303 "3_7.0E-5_80822869.pdf"
0.000070 0.001000 0 39.264961 1 3112 311 "0_7.0E-5_6225645.pdf"
0.000070 0.001000 1 75.748932 2 5791 270 "1_7.0E-5_48549485.pdf"
0.000070 0.001000 3 85.510277 1 6428 244 "3_7.0E-5_17312760.pdf"
0.000070 0.001000 0 41.362762 1 3083 328 "0_7.0E-5_75892462.pdf"
0.000070 0.001000 1 70.121742 1 5932 257 "1_7.0E-5_91446528.pdf"
0.000070 0.001000 3 73.073135 1 6140 261 "3_7.0E-5_69737132.pdf"
0.000070 0.001000 0 27.356293 1 2070 343 "0_7.0E-5_74078382.pdf"
0.000070 0.001000 1 62.587952 2 5151 273 "1_7.0E-5_8903.pdf"
0.000070 0.001000 3 87.577202 2 7365 237 "3_7.0E-5_58066170.pdf"
0.000070 0.001000 0 35.970566 1 2937 322 "0_7.0E-5_47996244.pdf"
0.000070 0.001000 1 58.034389 0 5012 288 "1_7.0E-5_40328699.pdf"
0.000070 0.001000 3 86.905655 0 7880 232 "3_7.0E-5_84504910.pdf"
0.000070 0.001000 0 44.824772 2 3784 308 "0_7.0E-5_52293017.pdf"
0.000070 0.001000 1 84.862846 2 5930 258 "1_7.0E-5_20331653.pdf"
0.000070 0.001000 3 88.545555 2 6097 256 "3_7.0E-5_84505329.pdf"
0.000070 0.001000 0 32.015774 1 1768 355 "0_7.0E-5_3842455.pdf"
0.000070 0.001000 1 66.112572 1 5740 260 "1_7.0E-5_65717209.pdf"
0.000070 0.001000 3 107.251434 2 6282 275 "3_7.0E-5_16631237.pdf"
0.000070 0.001000 0 17.589922 1 1684 356 "0_7.0E-5_69122334.pdf"
0.000070 0.001000 1 47.926476 0 6039 258 "1_7.0E-5_13694796.pdf"
0.000070 0.001000 3 76.807541 0 10491 211 "3_7.0E-5_49757986.pdf"
0.000070 0.001000 0 35.787601 1 1647 364 "0_7.0E-5_94170936.pdf"
0.000070 0.001000 1 93.025307 0 5469 279 "1_7.0E-5_47524634.pdf"
0.000070 0.001000 3 93.465149 1 5501 264 "3_7.0E-5_78761621.pdf"
0.000070 0.001000 0 40.434395 1 4971 293 "0_7.0E-5_50234224.pdf"
0.000070 0.001000 1 52.376499 1 5394 273 "1_7.0E-5_7919688.pdf"
0.000070 0.001000 3 76.613014 1 8546 213 "3_7.0E-5_52373623.pdf"
0.000070 0.001000 0 44.514969 2 3419 318 "0_7.0E-5_93813264.pdf"
0.000070 0.001000 1 76.142059 2 4634 280 "1_7.0E-5_6090484.pdf"
0.000070 0.001000 3 80.717178 2 4872 282 "3_7.0E-5_84314734.pdf"
0.000070 0.001000 0 30.808781 2 2291 342 "0_7.0E-5_97552565.pdf"
0.000070 0.001000 1 73.407143 2 5848 254 "1_7.0E-5_75051438.pdf"
0.000070 0.001000 3 81.180656 2 6727 254 "3_7.0E-5_14198086.pdf"
0.000070 0.001000 0 28.570999 1 2142 344 "0_7.0E-5_49717439.pdf"
0.000070 0.001000 1 103.489204 0 7957 238 "1_7.0E-5_72554976.pdf"
0.000070 0.001000 3 88.207451 0 6681 260 "3_7.0E-5_59363194.pdf"
0.000070 0.001000 0 36.701447 2 3076 339 "0_7.0E-5_45594149.pdf"
0.000070 0.001000 1 53.845932 1 5581 274 "1_7.0E-5_7654893.pdf"
0.000070 0.001000 3 62.477341 2 6396 256 "3_7.0E-5_65393475.pdf"
0.000070 0.001000 0 19.622038 2 1379 360 "0_7.0E-5_63765038.pdf"
0.000070 0.001000 1 38.352009 1 4568 289 "1_7.0E-5_15650480.pdf"
0.000070 0.001000 3 73.989769 0 9033 218 "3_7.0E-5_27112223.pdf"
0.000070 0.001000 0 48.580944 2 2081 351 "0_7.0E-5_71489505.pdf"
0.000070 0.001000 1 87.469048 3 4044 311 "1_7.0E-5_43916732.pdf"
0.000070 0.001000 3 108.511955 2 5360 271 "3_7.0E-5_27312301.pdf"
0.000070 0.001000 0 46.360168 1 3826 310 "0_7.0E-5_56821.pdf"
0.000070 0.001000 1 93.162437 2 5488 269 "1_7.0E-5_453494.pdf"
0.000070 0.001000 3 97.079201 3 5465 253 "3_7.0E-5_77804392.pdf"
0.000080 0.001000 0 29.435089 2 2129 325 "0_8.0E-5_93863821.pdf"
0.000080 0.001000 1 94.170700 1 7371 229 "1_8.0E-5_91120178.pdf"
0.000080 0.001000 3 85.467178 2 5747 269 "3_8.0E-5_79281656.pdf"
0.000080 0.001000 0 37.645084 2 2685 312 "0_8.0E-5_93315558.pdf"
0.000080 0.001000 1 64.253990 2 4720 287 "1_8.0E-5_16303586.pdf"
0.000080 0.001000 3 79.699364 2 5820 257 "3_8.0E-5_42745739.pdf"
0.000080 0.001000 0 44.216320 1 2467 342 "0_8.0E-5_8731308.pdf"
0.000080 0.001000 1 82.237877 1 5524 267 "1_8.0E-5_90090370.pdf"
0.000080 0.001000 3 103.979179 1 7309 238 "3_8.0E-5_47706061.pdf"
0.000080 0.001000 0 22.504559 1 3206 309 "0_8.0E-5_52461138.pdf"
0.000080 0.001000 1 38.453388 0 6102 252 "1_8.0E-5_78460372.pdf"
0.000080 0.001000 3 51.203400 0 8616 204 "3_8.0E-5_73929651.pdf"
0.000080 0.001000 0 28.043747 1 2313 348 "0_8.0E-5_22473982.pdf"
0.000080 0.001000 1 55.611511 2 4753 269 "1_8.0E-5_90744058.pdf"
0.000080 0.001000 3 81.224236 1 7165 243 "3_8.0E-5_86983270.pdf"
0.000080 0.001000 0 32.304848 2 2543 311 "0_8.0E-5_96805078.pdf"
0.000080 0.001000 1 97.354584 3 6264 262 "1_8.0E-5_57631647.pdf"
0.000080 0.001000 3 81.522079 3 5126 274 "3_8.0E-5_93513409.pdf"
0.000080 0.001000 0 38.107357 2 2646 341 "0_8.0E-5_61968252.pdf"
0.000080 0.001000 1 71.633141 2 4018 287 "1_8.0E-5_12472999.pdf"
0.000080 0.001000 3 90.349907 1 5133 265 "3_8.0E-5_18034668.pdf"
0.000080 0.001000 0 30.728256 1 1860 353 "0_8.0E-5_98435214.pdf"
0.000080 0.001000 1 88.415901 3 6475 244 "1_8.0E-5_88352014.pdf"
0.000080 0.001000 3 92.511787 1 6863 240 "3_8.0E-5_37241088.pdf"
0.000080 0.001000 0 36.950172 2 1603 360 "0_8.0E-5_93686606.pdf"
0.000080 0.001000 1 70.909241 2 4020 285 "1_8.0E-5_71700343.pdf"
0.000080 0.001000 3 114.117691 2 7052 242 "3_8.0E-5_32251052.pdf"
0.000080 0.001000 0 39.446304 2 2265 334 "0_8.0E-5_91492392.pdf"
0.000080 0.001000 1 61.960583 2 5094 252 "1_8.0E-5_67984359.pdf"
0.000080 0.001000 3 96.072205 1 5632 259 "3_8.0E-5_98885918.pdf"
0.000080 0.001000 0 34.848518 2 1770 354 "0_8.0E-5_90909870.pdf"
0.000080 0.001000 1 89.940475 2 6551 250 "1_8.0E-5_42224065.pdf"
0.000080 0.001000 3 79.315117 2 4849 269 "3_8.0E-5_58646027.pdf"
0.000080 0.001000 0 34.954918 1 2036 346 "0_8.0E-5_6700624.pdf"
0.000080 0.001000 1 71.531525 1 4987 287 "1_8.0E-5_73849757.pdf"
0.000080 0.001000 3 89.253563 1 6299 239 "3_8.0E-5_60918482.pdf"
0.000080 0.001000 0 31.220133 2 1692 349 "0_8.0E-5_79230093.pdf"
0.000080 0.001000 1 83.173073 0 6284 259 "1_8.0E-5_34416941.pdf"
0.000080 0.001000 3 82.284813 0 5592 258 "3_8.0E-5_20122552.pdf"
0.000080 0.001000 0 26.477573 1 1782 347 "0_8.0E-5_26997530.pdf"
0.000080 0.001000 1 60.588974 0 4737 281 "1_8.0E-5_58752948.pdf"
0.000080 0.001000 3 71.941368 0 5881 259 "3_8.0E-5_1404886.pdf"
0.000080 0.001000 0 37.625351 1 2682 332 "0_8.0E-5_90079916.pdf"
0.000080 0.001000 1 73.592209 2 5416 264 "1_8.0E-5_97039672.pdf"
0.000080 0.001000 3 82.957924 3 5765 262 "3_8.0E-5_23892641.pdf"
0.000080 0.001000 0 43.572800 2 2332 336 "0_8.0E-5_28683283.pdf"
0.000080 0.001000 1 76.987175 1 4574 275 "1_8.0E-5_55227847.pdf"
0.000080 0.001000 3 97.258186 1 6289 264 "3_8.0E-5_21662084.pdf"
0.000080 0.001000 0 38.834328 1 4171 294 "0_8.0E-5_97074874.pdf"
0.000080 0.001000 1 72.295700 2 6793 241 "1_8.0E-5_93913344.pdf"
0.000080 0.001000 3 91.571289 2 7365 234 "3_8.0E-5_87188424.pdf"
0.000080 0.001000 0 25.463625 1 1870 350 "0_8.0E-5_89885660.pdf"
0.000080 0.001000 1 51.893169 0 4595 272 "1_8.0E-5_1162896.pdf"
0.000080 0.001000 3 65.215927 0 6285 245 "3_8.0E-5_89733137.pdf"
0.000080 0.001000 0 34.244476 2 1931 341 "0_8.0E-5_7127197.pdf"
0.000080 0.001000 1 86.897720 3 5639 252 "1_8.0E-5_30894802.pdf"
0.000080 0.001000 3 97.285576 3 6655 239 "3_8.0E-5_73345085.pdf"
0.000080 0.001000 0 39.108105 2 2396 331 "0_8.0E-5_34944122.pdf"
0.000080 0.001000 1 75.379776 3 4783 272 "1_8.0E-5_58022370.pdf"
0.000080 0.001000 3 93.318764 3 6175 262 "3_8.0E-5_22352631.pdf"
0.000080 0.001000 0 39.728226 2 2119 352 "0_8.0E-5_95672419.pdf"
0.000080 0.001000 1 84.726097 2 5098 267 "1_8.0E-5_62286205.pdf"
0.000080 0.001000 3 84.922112 2 5120 273 "3_8.0E-5_64057202.pdf"
0.000080 0.001000 0 33.419033 2 1585 360 "0_8.0E-5_91833709.pdf"
0.000080 0.001000 1 71.539436 2 4394 289 "1_8.0E-5_53929548.pdf"
0.000080 0.001000 3 88.568893 1 5613 258 "3_8.0E-5_34988665.pdf"
0.000080 0.001000 0 38.476002 2 2199 335 "0_8.0E-5_11218030.pdf"
0.000080 0.001000 1 85.026054 2 6023 260 "1_8.0E-5_67210435.pdf"
0.000080 0.001000 3 89.719353 2 6174 260 "3_8.0E-5_18380254.pdf"
0.000080 0.001000 0 37.048576 1 2982 323 "0_8.0E-5_71294089.pdf"
0.000080 0.001000 1 61.250961 1 4795 284 "1_8.0E-5_44315944.pdf"
0.000080 0.001000 3 74.707733 0 6034 236 "3_8.0E-5_59096741.pdf"
0.000080 0.001000 0 39.979034 2 2482 334 "0_8.0E-5_19689330.pdf"
0.000080 0.001000 1 91.795403 3 5210 274 "1_8.0E-5_87985488.pdf"
0.000080 0.001000 3 89.072235 3 4805 272 "3_8.0E-5_41699988.pdf"
0.000080 0.001000 0 39.554661 1 3251 306 "0_8.0E-5_9743293.pdf"
0.000080 0.001000 1 73.684570 2 4851 284 "1_8.0E-5_30754289.pdf"
0.000080 0.001000 3 72.439270 0 4617 280 "3_8.0E-5_19672502.pdf"
0.000080 0.001000 0 29.978945 3 1958 335 "0_8.0E-5_42902353.pdf"
0.000080 0.001000 1 75.710251 3 6157 241 "1_8.0E-5_97171140.pdf"
0.000080 0.001000 3 81.842407 2 5974 241 "3_8.0E-5_37260962.pdf"
0.000080 0.001000 0 34.435471 1 3418 308 "0_8.0E-5_75795919.pdf"
0.000080 0.001000 1 84.104210 0 6316 255 "1_8.0E-5_83208475.pdf"
0.000080 0.001000 3 79.871925 0 5691 233 "3_8.0E-5_23402615.pdf"
0.000080 0.001000 0 32.344822 3 1719 357 "0_8.0E-5_13175169.pdf"
0.000080 0.001000 1 76.853416 1 5240 277 "1_8.0E-5_96557998.pdf"
0.000080 0.001000 3 78.912888 1 5293 287 "3_8.0E-5_77355176.pdf"
0.000080 0.001000 0 42.044594 3 1590 348 "0_8.0E-5_80351299.pdf"
0.000080 0.001000 1 84.686905 3 4118 275 "1_8.0E-5_95879677.pdf"
0.000080 0.001000 3 99.927727 3 5088 264 "3_8.0E-5_518466.pdf"
0.000080 0.001000 0 32.487183 0 1685 338 "0_8.0E-5_34422115.pdf"
0.000080 0.001000 1 83.347137 0 5403 281 "1_8.0E-5_31095910.pdf"
0.000080 0.001000 3 87.950851 0 5769 263 "3_8.0E-5_38482981.pdf"
0.000080 0.001000 0 24.037462 1 1758 348 "0_8.0E-5_85433423.pdf"
0.000080 0.001000 1 72.329582 0 6175 243 "1_8.0E-5_91815871.pdf"
0.000080 0.001000 3 76.289856 1 6283 254 "3_8.0E-5_4370970.pdf"
0.000080 0.001000 0 32.247066 1 3029 328 "0_8.0E-5_14897778.pdf"
0.000080 0.001000 1 56.443996 3 4289 291 "1_8.0E-5_70169933.pdf"
0.000080 0.001000 3 94.085968 2 7656 225 "3_8.0E-5_2265383.pdf"
0.000080 0.001000 0 35.626476 1 3008 324 "0_8.0E-5_80528117.pdf"
0.000080 0.001000 1 63.282742 1 5843 257 "1_8.0E-5_67132682.pdf"
0.000080 0.001000 3 70.220680 1 6585 228 "3_8.0E-5_61046360.pdf"
0.000080 0.001000 0 38.484673 1 1856 345 "0_8.0E-5_91208251.pdf"
0.000080 0.001000 1 78.451645 2 4267 291 "1_8.0E-5_13911494.pdf"
0.000080 0.001000 3 89.238625 2 5155 264 "3_8.0E-5_57978169.pdf"
0.000080 0.001000 0 38.034279 3 2404 327 "0_8.0E-5_18153415.pdf"
0.000080 0.001000 1 72.232147 2 4301 279 "1_8.0E-5_92705401.pdf"
0.000080 0.001000 3 80.542374 2 4765 249 "3_8.0E-5_15860323.pdf"
0.000080 0.001000 0 41.549198 3 2534 318 "0_8.0E-5_44031900.pdf"
0.000080 0.001000 1 89.503983 2 5708 272 "1_8.0E-5_36215964.pdf"
0.000080 0.001000 3 86.058640 3 5075 269 "3_8.0E-5_58556243.pdf"
0.000080 0.001000 0 32.806461 3 1839 348 "0_8.0E-5_98632110.pdf"
0.000080 0.001000 1 88.072777 2 5912 252 "1_8.0E-5_73535279.pdf"
0.000080 0.001000 3 93.175201 2 6192 245 "3_8.0E-5_85555644.pdf"
0.000080 0.001000 0 36.414433 2 1462 365 "0_8.0E-5_55729040.pdf"
0.000080 0.001000 1 77.326080 1 4240 284 "1_8.0E-5_13028862.pdf"
0.000080 0.001000 3 91.352730 2 5005 270 "3_8.0E-5_2226410.pdf"
0.000080 0.001000 0 25.432562 1 2066 348 "0_8.0E-5_23385268.pdf"
0.000080 0.001000 1 60.549908 1 5275 249 "1_8.0E-5_57917035.pdf"
0.000080 0.001000 3 78.711769 0 6995 229 "3_8.0E-5_43053946.pdf"
0.000080 0.001000 0 18.987394 1 1846 342 "0_8.0E-5_58328796.pdf"
0.000080 0.001000 1 47.145218 1 6741 235 "1_8.0E-5_85892479.pdf"
0.000080 0.001000 3 64.239883 1 9283 209 "3_8.0E-5_64050217.pdf"
0.000080 0.001000 0 27.898098 1 1466 361 "0_8.0E-5_57677957.pdf"
0.000080 0.001000 1 67.927521 2 4607 283 "1_8.0E-5_1181016.pdf"
0.000080 0.001000 3 86.450790 2 6340 246 "3_8.0E-5_81432338.pdf"
0.000080 0.001000 0 28.217802 1 1666 345 "0_8.0E-5_98955810.pdf"
0.000080 0.001000 1 66.585899 0 5354 274 "1_8.0E-5_1481298.pdf"
0.000080 0.001000 3 80.884071 1 6845 244 "3_8.0E-5_57854182.pdf"
0.000080 0.001000 0 34.580109 2 1618 359 "0_8.0E-5_20208062.pdf"
0.000080 0.001000 1 86.064713 2 5119 264 "1_8.0E-5_31367108.pdf"
0.000080 0.001000 3 88.584831 2 5364 265 "3_8.0E-5_33372519.pdf"
0.000080 0.001000 0 12.845166 2 2330 333 "0_8.0E-5_15926305.pdf"
0.000080 0.001000 1 38.899990 0 9418 180 "1_8.0E-5_22961699.pdf"
0.000080 0.001000 3 52.181080 0 12332 153 "3_8.0E-5_64084067.pdf"
0.000080 0.001000 0 27.070486 1 1763 348 "0_8.0E-5_90998553.pdf"
0.000080 0.001000 1 82.143929 0 6858 239 "1_8.0E-5_43623557.pdf"
0.000080 0.001000 3 87.167801 1 6770 244 "3_8.0E-5_1411585.pdf"
0.000080 0.001000 0 25.641401 2 1871 338 "0_8.0E-5_34515405.pdf"
0.000080 0.001000 1 92.510490 2 5566 244 "1_8.0E-5_62320558.pdf"
0.000080 0.001000 3 97.678139 2 6018 247 "3_8.0E-5_4692528.pdf"
0.000080 0.001000 0 30.170822 2 2696 318 "0_8.0E-5_54116546.pdf"
0.000080 0.001000 1 63.488979 1 5364 240 "1_8.0E-5_90654483.pdf"
0.000080 0.001000 3 81.343994 0 7174 229 "3_8.0E-5_64310738.pdf"
0.000080 0.001000 0 32.316860 1 2234 335 "0_8.0E-5_51733129.pdf"
0.000080 0.001000 1 69.099060 1 5050 262 "1_8.0E-5_56030611.pdf"
0.000080 0.001000 3 75.565887 1 5319 258 "3_8.0E-5_17233206.pdf"
0.000080 0.001000 0 45.184841 2 2779 314 "0_8.0E-5_1282352.pdf"
0.000080 0.001000 1 72.805229 1 4571 299 "1_8.0E-5_58866219.pdf"
0.000080 0.001000 3 78.754517 2 4429 274 "3_8.0E-5_44589590.pdf"
0.000080 0.001000 0 26.148668 1 2265 340 "0_8.0E-5_19793314.pdf"
0.000080 0.001000 1 71.767509 2 5239 280 "1_8.0E-5_90541121.pdf"
0.000080 0.001000 3 69.710846 2 5107 252 "3_8.0E-5_91463554.pdf"
0.000080 0.001000 0 48.739941 2 2533 326 "0_8.0E-5_54055982.pdf"
0.000080 0.001000 1 95.687050 2 5136 271 "1_8.0E-5_78259658.pdf"
0.000080 0.001000 3 95.278008 3 4720 286 "3_8.0E-5_20021249.pdf"
0.000080 0.001000 0 38.795910 1 2266 342 "0_8.0E-5_12990819.pdf"
0.000080 0.001000 1 80.949966 2 5489 272 "1_8.0E-5_68675077.pdf"
0.000080 0.001000 3 81.742912 1 5710 243 "3_8.0E-5_59139005.pdf"
0.000080 0.001000 0 38.694668 2 2083 350 "0_8.0E-5_61974901.pdf"
0.000080 0.001000 1 96.130806 2 5557 256 "1_8.0E-5_42219434.pdf"
0.000080 0.001000 3 84.108589 2 4782 262 "3_8.0E-5_68688759.pdf"
0.000080 0.001000 0 31.459183 2 1866 346 "0_8.0E-5_51003563.pdf"
0.000080 0.001000 1 80.723137 1 5408 275 "1_8.0E-5_57044159.pdf"
0.000080 0.001000 3 86.377579 0 5769 259 "3_8.0E-5_62345273.pdf"
0.000080 0.001000 0 45.780331 3 2528 324 "0_8.0E-5_89230631.pdf"
0.000080 0.001000 1 94.082100 3 5137 263 "1_8.0E-5_45686324.pdf"
0.000080 0.001000 3 95.409683 3 5009 268 "3_8.0E-5_21169921.pdf"
0.000080 0.001000 0 31.388149 2 2113 320 "0_8.0E-5_91657702.pdf"
0.000080 0.001000 1 97.880112 2 6536 229 "1_8.0E-5_43083765.pdf"
0.000080 0.001000 3 78.433250 2 5062 242 "3_8.0E-5_70308401.pdf"
0.000080 0.001000 0 37.068317 2 1794 350 "0_8.0E-5_74491948.pdf"
0.000080 0.001000 1 86.105713 2 4354 290 "1_8.0E-5_56687987.pdf"
0.000080 0.001000 3 91.357361 2 4791 281 "3_8.0E-5_45878181.pdf"
0.000080 0.001000 0 40.616177 3 2312 332 "0_8.0E-5_25524408.pdf"
0.000080 0.001000 1 86.104790 1 4831 272 "1_8.0E-5_26260737.pdf"
0.000080 0.001000 3 90.607063 3 5157 276 "3_8.0E-5_12894237.pdf"
0.000080 0.001000 0 31.706711 1 2150 331 "0_8.0E-5_34619.pdf"
0.000080 0.001000 1 61.383308 2 5215 261 "1_8.0E-5_75128678.pdf"
0.000080 0.001000 3 91.867882 3 6699 245 "3_8.0E-5_44426572.pdf"
0.000080 0.001000 0 48.034691 1 4298 296 "0_8.0E-5_12126188.pdf"
0.000080 0.001000 1 80.418365 2 5078 274 "1_8.0E-5_27697944.pdf"
0.000080 0.001000 3 75.038734 3 5030 258 "3_8.0E-5_84284961.pdf"
0.000080 0.001000 0 34.790661 2 1674 359 "0_8.0E-5_74910322.pdf"
0.000080 0.001000 1 79.105972 1 5403 261 "1_8.0E-5_34255779.pdf"
0.000080 0.001000 3 84.602112 1 5138 269 "3_8.0E-5_68777028.pdf"
0.000080 0.001000 0 31.841339 2 1796 343 "0_8.0E-5_75645945.pdf"
0.000080 0.001000 1 72.142494 2 4901 279 "1_8.0E-5_81726089.pdf"
0.000080 0.001000 3 92.012245 1 5704 255 "3_8.0E-5_73374374.pdf"
0.000080 0.001000 0 42.255993 2 2011 343 "0_8.0E-5_84696157.pdf"
0.000080 0.001000 1 81.466095 2 5133 277 "1_8.0E-5_42754467.pdf"
0.000080 0.001000 3 99.632423 0 5729 267 "3_8.0E-5_43102626.pdf"
0.000080 0.001000 0 37.583969 2 1949 349 "0_8.0E-5_76791237.pdf"
0.000080 0.001000 1 70.615379 2 4417 286 "1_8.0E-5_12803281.pdf"
0.000080 0.001000 3 88.373215 3 4953 282 "3_8.0E-5_28771975.pdf"
0.000080 0.001000 0 43.319721 1 3832 298 "0_8.0E-5_67256227.pdf"
0.000080 0.001000 1 80.815056 1 5987 239 "1_8.0E-5_10892230.pdf"
0.000080 0.001000 3 82.105034 2 5958 254 "3_8.0E-5_66080233.pdf"
0.000080 0.001000 0 36.867752 2 1790 347 "0_8.0E-5_6161419.pdf"
0.000080 0.001000 1 80.990273 2 4338 284 "1_8.0E-5_84670048.pdf"
0.000080 0.001000 3 92.158234 1 5317 260 "3_8.0E-5_14832055.pdf"
0.000080 0.001000 0 35.005432 2 1817 350 "0_8.0E-5_39383635.pdf"
0.000080 0.001000 1 96.260117 2 5591 258 "1_8.0E-5_88755299.pdf"
0.000080 0.001000 3 91.391022 2 5157 260 "3_8.0E-5_27144464.pdf"
0.000080 0.001000 0 42.092785 2 2076 338 "0_8.0E-5_1495195.pdf"
0.000080 0.001000 1 74.720642 2 4168 303 "1_8.0E-5_12415200.pdf"
0.000080 0.001000 3 93.574242 3 5600 262 "3_8.0E-5_35958322.pdf"
0.000080 0.001000 0 39.018066 2 2831 328 "0_8.0E-5_28370853.pdf"
0.000080 0.001000 1 92.162483 1 5472 247 "1_8.0E-5_91220671.pdf"
0.000080 0.001000 3 85.801598 1 5005 278 "3_8.0E-5_39037871.pdf"
0.000080 0.001000 0 33.212532 3 1897 348 "0_8.0E-5_92056597.pdf"
0.000080 0.001000 1 91.341583 3 5596 264 "1_8.0E-5_75680685.pdf"
0.000080 0.001000 3 103.803993 3 6580 232 "3_8.0E-5_88720871.pdf"
0.000080 0.001000 0 37.065716 2 1716 350 "0_8.0E-5_10158132.pdf"
0.000080 0.001000 1 99.962494 3 5316 264 "1_8.0E-5_48023667.pdf"
0.000080 0.001000 3 99.978539 2 5325 262 "3_8.0E-5_63594777.pdf"
0.000080 0.001000 0 47.536804 2 3305 310 "0_8.0E-5_63404571.pdf"
0.000080 0.001000 1 64.412239 2 4699 289 "1_8.0E-5_36527616.pdf"
0.000080 0.001000 3 78.022644 3 5669 267 "3_8.0E-5_92949196.pdf"
0.000080 0.001000 0 32.456532 1 2364 329 "0_8.0E-5_49469934.pdf"
0.000080 0.001000 1 62.529755 1 5452 258 "1_8.0E-5_47473048.pdf"
0.000080 0.001000 3 77.166222 0 5749 255 "3_8.0E-5_76874291.pdf"
0.000080 0.001000 0 38.194153 1 3191 300 "0_8.0E-5_5649853.pdf"
0.000080 0.001000 1 59.583920 2 4813 264 "1_8.0E-5_64695485.pdf"
0.000080 0.001000 3 74.291458 3 6082 254 "3_8.0E-5_28631259.pdf"
0.000080 0.001000 0 40.188915 2 2610 322 "0_8.0E-5_18764006.pdf"
0.000080 0.001000 1 84.407707 2 4440 287 "1_8.0E-5_10310889.pdf"
0.000080 0.001000 3 87.730270 1 5216 264 "3_8.0E-5_25874622.pdf"
0.000080 0.001000 0 43.510662 2 2197 341 "0_8.0E-5_44051194.pdf"
0.000080 0.001000 1 76.882530 1 4288 282 "1_8.0E-5_70508726.pdf"
0.000080 0.001000 3 92.527962 1 5411 248 "3_8.0E-5_83134659.pdf"
0.000080 0.001000 0 45.437832 3 3211 321 "0_8.0E-5_95928040.pdf"
0.000080 0.001000 1 82.074310 3 5252 271 "1_8.0E-5_51646990.pdf"
0.000080 0.001000 3 80.113297 3 5190 255 "3_8.0E-5_78718515.pdf"
0.000080 0.001000 0 26.283258 2 1593 368 "0_8.0E-5_63239655.pdf"
0.000080 0.001000 1 71.331825 2 6252 237 "1_8.0E-5_97557283.pdf"
0.000080 0.001000 3 80.035469 2 6702 233 "3_8.0E-5_53484074.pdf"
0.000080 0.001000 0 37.898594 0 2531 327 "0_8.0E-5_89749278.pdf"
0.000080 0.001000 1 90.021896 1 5672 256 "1_8.0E-5_10928076.pdf"
0.000080 0.001000 3 70.441368 0 4318 292 "3_8.0E-5_51959118.pdf"
0.000080 0.001000 0 29.532415 1 1857 347 "0_8.0E-5_66998314.pdf"
0.000080 0.001000 1 71.908157 1 5527 266 "1_8.0E-5_92396744.pdf"
0.000080 0.001000 3 90.752487 1 7256 227 "3_8.0E-5_79736713.pdf"
0.000080 0.001000 0 34.643951 1 3181 306 "0_8.0E-5_22251056.pdf"
0.000080 0.001000 1 64.574097 1 5977 260 "1_8.0E-5_80660229.pdf"
0.000080 0.001000 3 97.401001 1 8650 215 "3_8.0E-5_72422927.pdf"
0.000080 0.001000 0 39.345272 3 2287 330 "0_8.0E-5_65888120.pdf"
0.000080 0.001000 1 86.335236 1 6320 247 "1_8.0E-5_78177190.pdf"
0.000080 0.001000 3 88.756317 2 6419 262 "3_8.0E-5_79395469.pdf"
0.000080 0.001000 0 27.417728 1 2100 347 "0_8.0E-5_40783696.pdf"
0.000080 0.001000 1 84.678658 2 5338 260 "1_8.0E-5_66153140.pdf"
0.000080 0.001000 3 90.213234 2 5318 253 "3_8.0E-5_52361389.pdf"
0.000080 0.001000 0 30.687386 1 1916 347 "0_8.0E-5_39777602.pdf"
0.000080 0.001000 1 60.134792 1 4226 286 "1_8.0E-5_85771572.pdf"
0.000080 0.001000 3 82.909584 1 6208 234 "3_8.0E-5_159496.pdf"
0.000080 0.001000 0 24.076700 0 1405 355 "0_8.0E-5_27514192.pdf"
0.000080 0.001000 1 77.454224 1 6683 255 "1_8.0E-5_10858848.pdf"
0.000080 0.001000 3 91.851929 1 7936 234 "3_8.0E-5_55171476.pdf"
0.000080 0.001000 0 23.933323 1 1718 345 "0_8.0E-5_24023386.pdf"
0.000080 0.001000 1 81.219429 3 6630 248 "1_8.0E-5_30919204.pdf"
0.000080 0.001000 3 83.744705 2 6995 237 "3_8.0E-5_48789200.pdf"
0.000080 0.001000 0 23.767340 0 1842 345 "0_8.0E-5_41035361.pdf"
0.000080 0.001000 1 52.711922 0 4351 267 "1_8.0E-5_58304149.pdf"
0.000080 0.001000 3 71.498611 0 6407 232 "3_8.0E-5_14600109.pdf"
0.000080 0.001000 0 37.993938 1 2772 328 "0_8.0E-5_57581790.pdf"
0.000080 0.001000 1 101.319992 2 7278 242 "1_8.0E-5_37935326.pdf"
0.000080 0.001000 3 81.430389 2 5614 243 "3_8.0E-5_19255944.pdf"
0.000080 0.001000 0 29.412392 2 1942 353 "0_8.0E-5_7715796.pdf"
0.000080 0.001000 1 73.981323 2 4625 272 "1_8.0E-5_98358582.pdf"
0.000080 0.001000 3 88.953171 2 5096 259 "3_8.0E-5_74631829.pdf"
0.000080 0.001000 0 18.402248 1 1965 349 "0_8.0E-5_74823301.pdf"
0.000080 0.001000 1 61.848206 0 8107 213 "1_8.0E-5_91590749.pdf"
0.000080 0.001000 3 60.779079 0 8129 211 "3_8.0E-5_28911489.pdf"
0.000080 0.001000 0 40.046341 1 2059 346 "0_8.0E-5_81701422.pdf"
0.000080 0.001000 1 68.490257 0 4075 292 "1_8.0E-5_86302067.pdf"
0.000080 0.001000 3 88.007545 1 5135 273 "3_8.0E-5_50557507.pdf"
0.000080 0.001000 0 28.372450 0 2787 321 "0_8.0E-5_85617141.pdf"
0.000080 0.001000 1 44.762775 1 4509 273 "1_8.0E-5_69820334.pdf"
0.000080 0.001000 3 65.090599 1 7201 222 "3_8.0E-5_38470196.pdf"
0.000080 0.001000 0 41.073994 1 2875 320 "0_8.0E-5_76443437.pdf"
0.000080 0.001000 1 51.199608 2 2910 316 "1_8.0E-5_79448670.pdf"
0.000080 0.001000 3 104.753403 2 6409 252 "3_8.0E-5_36732154.pdf"
0.000080 0.001000 0 36.706795 2 2487 334 "0_8.0E-5_62919479.pdf"
0.000080 0.001000 1 79.456650 1 6554 240 "1_8.0E-5_83932686.pdf"
0.000080 0.001000 3 83.514069 2 6956 234 "3_8.0E-5_24342203.pdf"
0.000080 0.001000 0 28.383732 1 1953 334 "0_8.0E-5_10615912.pdf"
0.000080 0.001000 1 79.693779 0 6145 238 "1_8.0E-5_64364228.pdf"
0.000080 0.001000 3 76.936081 0 5734 269 "3_8.0E-5_48567644.pdf"
0.000080 0.001000 0 29.261518 1 2215 346 "0_8.0E-5_77240806.pdf"
0.000080 0.001000 1 57.193508 1 5727 257 "1_8.0E-5_72848663.pdf"
0.000080 0.001000 3 85.201241 2 9259 203 "3_8.0E-5_94942225.pdf"
0.000080 0.001000 0 18.756363 2 1627 350 "0_8.0E-5_84651216.pdf"
0.000080 0.001000 1 44.949539 0 5683 257 "1_8.0E-5_1412657.pdf"
0.000080 0.001000 3 63.050835 1 7567 218 "3_8.0E-5_28336157.pdf"
0.000080 0.001000 0 36.067589 2 1253 358 "0_8.0E-5_67148038.pdf"
0.000080 0.001000 1 88.416222 2 4619 280 "1_8.0E-5_40736681.pdf"
0.000080 0.001000 3 89.732094 3 5156 270 "3_8.0E-5_30379624.pdf"
0.000080 0.001000 0 41.320244 2 2278 339 "0_8.0E-5_19488861.pdf"
0.000080 0.001000 1 78.734917 3 4342 278 "1_8.0E-5_21321948.pdf"
0.000080 0.001000 3 94.119850 3 5290 273 "3_8.0E-5_25192798.pdf"
0.000090 0.001000 0 31.602417 1 3987 272 "0_9.0E-5_44099352.pdf"
0.000090 0.001000 1 61.657864 2 5220 237 "1_9.0E-5_94572639.pdf"
0.000090 0.001000 3 81.710892 2 5480 251 "3_9.0E-5_82850593.pdf"
0.000090 0.001000 0 48.519333 2 4020 295 "0_9.0E-5_53810935.pdf"
0.000090 0.001000 1 67.973221 1 4703 252 "1_9.0E-5_62732971.pdf"
0.000090 0.001000 3 74.218452 2 5374 257 "3_9.0E-5_14745529.pdf"
0.000090 0.001000 0 32.992382 1 1551 343 "0_9.0E-5_77318691.pdf"
0.000090 0.001000 1 79.242561 1 5256 255 "1_9.0E-5_43764453.pdf"
0.000090 0.001000 3 87.689957 1 5995 233 "3_9.0E-5_49468344.pdf"
0.000090 0.001000 0 18.063679 1 2465 324 "0_9.0E-5_96019393.pdf"
0.000090 0.001000 1 44.931690 0 6856 218 "1_9.0E-5_59458586.pdf"
0.000090 0.001000 3 59.059544 0 10089 166 "3_9.0E-5_50022683.pdf"
0.000090 0.001000 0 32.739716 2 2590 321 "0_9.0E-5_83249682.pdf"
0.000090 0.001000 1 79.056808 1 6624 228 "1_9.0E-5_46532191.pdf"
0.000090 0.001000 3 80.783218 1 7118 219 "3_9.0E-5_44810412.pdf"
0.000090 0.001000 0 36.302391 2 2381 324 "0_9.0E-5_87594136.pdf"
0.000090 0.001000 1 92.458611 3 5855 241 "1_9.0E-5_67024871.pdf"
0.000090 0.001000 3 76.643349 3 4792 270 "3_9.0E-5_40175372.pdf"
0.000090 0.001000 0 30.950846 2 3104 301 "0_9.0E-5_53469391.pdf"
0.000090 0.001000 1 87.028618 2 4998 267 "1_9.0E-5_99070329.pdf"
0.000090 0.001000 3 65.036591 2 3557 298 "3_9.0E-5_21404065.pdf"
0.000090 0.001000 0 27.740332 1 2278 330 "0_9.0E-5_51400632.pdf"
0.000090 0.001000 1 75.961617 1 5445 254 "1_9.0E-5_83268028.pdf"
0.000090 0.001000 3 97.793999 1 7294 230 "3_9.0E-5_67046854.pdf"
0.000090 0.001000 0 33.485504 2 1362 364 "0_9.0E-5_67769202.pdf"
0.000090 0.001000 1 82.554543 2 4831 257 "1_9.0E-5_16599096.pdf"
0.000090 0.001000 3 89.593727 2 5328 267 "3_9.0E-5_89144541.pdf"
0.000090 0.001000 0 32.925400 2 1978 348 "0_9.0E-5_44665785.pdf"
0.000090 0.001000 1 76.739296 1 4340 280 "1_9.0E-5_42973227.pdf"
0.000090 0.001000 3 88.758293 1 5162 234 "3_9.0E-5_82278286.pdf"
0.000090 0.001000 0 31.330072 2 1522 351 "0_9.0E-5_88881156.pdf"
0.000090 0.001000 1 76.795128 2 4805 255 "1_9.0E-5_94733646.pdf"
0.000090 0.001000 3 78.640602 2 4789 254 "3_9.0E-5_20514382.pdf"
0.000090 0.001000 0 31.571392 1 1730 338 "0_9.0E-5_53561057.pdf"
0.000090 0.001000 1 74.562019 1 5483 247 "1_9.0E-5_45003868.pdf"
0.000090 0.001000 3 78.950310 1 5501 267 "3_9.0E-5_16212771.pdf"
0.000090 0.001000 0 29.649105 1 1822 343 "0_9.0E-5_29136586.pdf"
0.000090 0.001000 1 88.463898 0 6272 228 "1_9.0E-5_1922709.pdf"
0.000090 0.001000 3 86.579330 0 6046 237 "3_9.0E-5_89708677.pdf"
0.000090 0.001000 0 26.997656 1 1635 346 "0_9.0E-5_65341351.pdf"
0.000090 0.001000 1 62.316143 1 4890 277 "1_9.0E-5_98505684.pdf"
0.000090 0.001000 3 78.429756 0 6465 233 "3_9.0E-5_386980.pdf"
0.000090 0.001000 0 30.867838 2 2033 339 "0_9.0E-5_43689731.pdf"
0.000090 0.001000 1 66.996796 3 4620 273 "1_9.0E-5_89038106.pdf"
0.000090 0.001000 3 93.006248 3 6484 230 "3_9.0E-5_81681307.pdf"
0.000090 0.001000 0 33.520065 2 1986 338 "0_9.0E-5_42375670.pdf"
0.000090 0.001000 1 67.550163 1 4340 274 "1_9.0E-5_13164846.pdf"
0.000090 0.001000 3 82.718193 1 5007 249 "3_9.0E-5_86989678.pdf"
0.000090 0.001000 0 26.923798 1 1519 356 "0_9.0E-5_55632631.pdf"
0.000090 0.001000 1 75.671379 2 5662 251 "1_9.0E-5_99209656.pdf"
0.000090 0.001000 3 91.762154 2 7348 203 "3_9.0E-5_19944045.pdf"
0.000090 0.001000 0 34.136093 1 2853 320 "0_9.0E-5_60213595.pdf"
0.000090 0.001000 1 58.472359 1 5577 240 "1_9.0E-5_83634306.pdf"
0.000090 0.001000 3 70.926636 0 6904 207 "3_9.0E-5_68019144.pdf"
0.000090 0.001000 0 32.443150 2 1722 350 "0_9.0E-5_16250573.pdf"
0.000090 0.001000 1 84.246513 3 5926 217 "1_9.0E-5_82803547.pdf"
0.000090 0.001000 3 84.016785 3 5651 228 "3_9.0E-5_67558832.pdf"
0.000090 0.001000 0 36.068104 2 2164 337 "0_9.0E-5_53527208.pdf"
0.000090 0.001000 1 60.894550 3 3675 269 "1_9.0E-5_27119690.pdf"
0.000090 0.001000 3 90.835571 3 5957 234 "3_9.0E-5_62301881.pdf"
0.000090 0.001000 0 55.034294 2 3057 301 "0_9.0E-5_32271008.pdf"
0.000090 0.001000 1 94.451332 2 5715 256 "1_9.0E-5_73760175.pdf"
0.000090 0.001000 3 85.903572 2 5183 244 "3_9.0E-5_24900013.pdf"
0.000090 0.001000 0 33.534306 2 2096 336 "0_9.0E-5_8092979.pdf"
0.000090 0.001000 1 85.378326 1 5302 257 "1_9.0E-5_66671954.pdf"
0.000090 0.001000 3 81.116875 1 5066 249 "3_9.0E-5_29837797.pdf"
0.000090 0.001000 0 41.745628 2 2459 321 "0_9.0E-5_3885238.pdf"
0.000090 0.001000 1 49.138523 2 3057 310 "1_9.0E-5_57785139.pdf"
0.000090 0.001000 3 57.392761 2 3683 291 "3_9.0E-5_80518396.pdf"
0.000090 0.001000 0 36.949406 2 2945 307 "0_9.0E-5_91090486.pdf"
0.000090 0.001000 1 56.137131 1 4277 275 "1_9.0E-5_18971901.pdf"
0.000090 0.001000 3 82.643036 0 6692 237 "3_9.0E-5_86299799.pdf"
0.000090 0.001000 0 38.456783 2 2013 328 "0_9.0E-5_27352858.pdf"
0.000090 0.001000 1 69.198517 3 4083 280 "1_9.0E-5_63646403.pdf"
0.000090 0.001000 3 74.929489 3 3927 282 "3_9.0E-5_13153803.pdf"
0.000090 0.001000 0 30.857477 1 2096 332 "0_9.0E-5_25410984.pdf"
0.000090 0.001000 1 64.686554 1 3997 296 "1_9.0E-5_34640273.pdf"
0.000090 0.001000 3 79.546593 0 5129 264 "3_9.0E-5_55590628.pdf"
0.000090 0.001000 0 30.352406 3 1757 335 "0_9.0E-5_91900773.pdf"
0.000090 0.001000 1 79.143669 2 6158 236 "1_9.0E-5_67108965.pdf"
0.000090 0.001000 3 88.427895 2 6483 235 "3_9.0E-5_96017210.pdf"
0.000090 0.001000 0 31.044594 2 2523 307 "0_9.0E-5_6584408.pdf"
0.000090 0.001000 1 71.682625 1 5455 246 "1_9.0E-5_76111065.pdf"
0.000090 0.001000 3 80.029228 0 5664 258 "3_9.0E-5_25770206.pdf"
0.000090 0.001000 0 30.370178 3 1667 343 "0_9.0E-5_90402413.pdf"
0.000090 0.001000 1 82.311844 1 5650 254 "1_9.0E-5_40331013.pdf"
0.000090 0.001000 3 82.483849 1 5613 237 "3_9.0E-5_96700628.pdf"
0.000090 0.001000 0 43.591084 3 1689 332 "0_9.0E-5_19169123.pdf"
0.000090 0.001000 1 91.327957 3 4896 268 "1_9.0E-5_81656769.pdf"
0.000090 0.001000 3 88.447006 3 4389 256 "3_9.0E-5_78516229.pdf"
0.000090 0.001000 0 39.579712 0 2313 327 "0_9.0E-5_64202579.pdf"
0.000090 0.001000 1 45.409496 0 3326 316 "1_9.0E-5_34230038.pdf"
0.000090 0.001000 3 78.270279 0 5056 253 "3_9.0E-5_21357300.pdf"
0.000090 0.001000 0 28.617109 1 2329 324 "0_9.0E-5_79832484.pdf"
0.000090 0.001000 1 90.212822 2 7626 211 "1_9.0E-5_89545744.pdf"
0.000090 0.001000 3 72.098259 1 5909 253 "3_9.0E-5_21378758.pdf"
0.000090 0.001000 0 32.413811 2 2225 322 "0_9.0E-5_98402846.pdf"
0.000090 0.001000 1 69.162254 2 5550 249 "1_9.0E-5_53778926.pdf"
0.000090 0.001000 3 84.428284 2 6754 224 "3_9.0E-5_90434491.pdf"
0.000090 0.001000 0 28.728216 1 2934 314 "0_9.0E-5_33077147.pdf"
0.000090 0.001000 1 58.696865 1 5366 249 "1_9.0E-5_8771440.pdf"
0.000090 0.001000 3 83.393898 1 7961 206 "3_9.0E-5_82673867.pdf"
0.000090 0.001000 0 34.563793 1 1526 338 "0_9.0E-5_31940964.pdf"
0.000090 0.001000 1 88.128357 2 5009 254 "1_9.0E-5_23430777.pdf"
0.000090 0.001000 3 92.885712 2 5384 264 "3_9.0E-5_2488486.pdf"
0.000090 0.001000 0 39.362389 2 2946 315 "0_9.0E-5_77825639.pdf"
0.000090 0.001000 1 83.886452 0 5386 248 "1_9.0E-5_7660837.pdf"
0.000090 0.001000 3 92.196419 2 5484 243 "3_9.0E-5_57302215.pdf"
0.000090 0.001000 0 47.254250 3 2680 318 "0_9.0E-5_32301819.pdf"
0.000090 0.001000 1 63.827084 3 4313 266 "1_9.0E-5_23004961.pdf"
0.000090 0.001000 3 88.779465 3 5244 274 "3_9.0E-5_58371552.pdf"
0.000090 0.001000 0 37.796680 1 2378 334 "0_9.0E-5_21221861.pdf"
0.000090 0.001000 1 79.575294 2 5661 239 "1_9.0E-5_32106640.pdf"
0.000090 0.001000 3 87.515442 2 5788 267 "3_9.0E-5_50315063.pdf"
0.000090 0.001000 0 41.705975 3 2121 322 "0_9.0E-5_40314929.pdf"
0.000090 0.001000 1 72.311501 1 4128 290 "1_9.0E-5_52682458.pdf"
0.000090 0.001000 3 100.413109 1 5492 253 "3_9.0E-5_66011118.pdf"
0.000090 0.001000 0 24.628441 1 1986 337 "0_9.0E-5_94803807.pdf"
0.000090 0.001000 1 55.012661 1 4893 266 "1_9.0E-5_94396035.pdf"
0.000090 0.001000 3 71.615150 0 6286 240 "3_9.0E-5_56473510.pdf"
0.000090 0.001000 0 17.667831 1 1655 341 "0_9.0E-5_1317532.pdf"
0.000090 0.001000 1 43.713940 3 6509 223 "1_9.0E-5_45130738.pdf"
0.000090 0.001000 3 49.543217 1 6873 202 "3_9.0E-5_46132381.pdf"
0.000090 0.001000 0 31.828104 1 1796 348 "0_9.0E-5_19248774.pdf"
0.000090 0.001000 1 62.231304 2 4171 275 "1_9.0E-5_48886879.pdf"
0.000090 0.001000 3 86.542175 2 6350 252 "3_9.0E-5_60674673.pdf"
0.000090 0.001000 0 30.147833 1 1860 327 "0_9.0E-5_65385539.pdf"
0.000090 0.001000 1 63.040318 0 5084 255 "1_9.0E-5_7139221.pdf"
0.000090 0.001000 3 72.835304 1 6069 224 "3_9.0E-5_4041556.pdf"
0.000090 0.001000 0 42.512203 2 2224 331 "0_9.0E-5_64333743.pdf"
0.000090 0.001000 1 97.047241 3 5776 251 "1_9.0E-5_46367772.pdf"
0.000090 0.001000 3 102.073082 2 6536 227 "3_9.0E-5_51065772.pdf"
0.000090 0.001000 0 14.220079 2 2681 313 "0_9.0E-5_24179577.pdf"
0.000090 0.001000 1 30.857592 1 6129 226 "1_9.0E-5_7404186.pdf"
0.000090 0.001000 3 53.515953 0 12676 137 "3_9.0E-5_1292935.pdf"
0.000090 0.001000 0 29.963139 1 1987 323 "0_9.0E-5_51049037.pdf"
0.000090 0.001000 1 81.302780 1 6443 228 "1_9.0E-5_73121298.pdf"
0.000090 0.001000 3 67.923386 1 5109 262 "3_9.0E-5_73248858.pdf"
0.000090 0.001000 0 41.305351 2 2373 318 "0_9.0E-5_76310322.pdf"
0.000090 0.001000 1 71.005875 2 4131 279 "1_9.0E-5_22020458.pdf"
0.000090 0.001000 3 87.891563 2 5304 257 "3_9.0E-5_5996586.pdf"
0.000090 0.001000 0 28.461658 2 2218 333 "0_9.0E-5_22880749.pdf"
0.000090 0.001000 1 66.929657 0 5604 248 "1_9.0E-5_60038308.pdf"
0.000090 0.001000 3 65.325348 0 5625 238 "3_9.0E-5_64254196.pdf"
0.000090 0.001000 0 47.394600 2 3209 288 "0_9.0E-5_66462425.pdf"
0.000090 0.001000 1 75.246696 2 5584 243 "1_9.0E-5_85536263.pdf"
0.000090 0.001000 3 81.538277 2 5779 248 "3_9.0E-5_64989710.pdf"
0.000090 0.001000 0 42.821171 2 2086 342 "0_9.0E-5_11702575.pdf"
0.000090 0.001000 1 67.116821 2 3599 293 "1_9.0E-5_91056193.pdf"
0.000090 0.001000 3 87.480568 2 5003 267 "3_9.0E-5_24283632.pdf"
0.000090 0.001000 0 27.083332 2 1931 352 "0_9.0E-5_20036425.pdf"
0.000090 0.001000 1 63.463181 2 4726 279 "1_9.0E-5_32001765.pdf"
0.000090 0.001000 3 86.138550 1 6333 226 "3_9.0E-5_58189273.pdf"
0.000090 0.001000 0 42.753193 2 2333 331 "0_9.0E-5_57964740.pdf"
0.000090 0.001000 1 61.622005 3 3003 290 "1_9.0E-5_74016768.pdf"
0.000090 0.001000 3 83.201126 3 4040 283 "3_9.0E-5_47747471.pdf"
0.000090 0.001000 0 40.855106 2 2597 304 "0_9.0E-5_89035668.pdf"
0.000090 0.001000 1 81.615303 1 5866 243 "1_9.0E-5_85619180.pdf"
0.000090 0.001000 3 84.866699 1 5968 258 "3_9.0E-5_52211824.pdf"
0.000090 0.001000 0 31.198706 2 1662 341 "0_9.0E-5_97267922.pdf"
0.000090 0.001000 1 93.960007 2 5784 236 "1_9.0E-5_30921919.pdf"
0.000090 0.001000 3 96.708336 2 5550 246 "3_9.0E-5_41877167.pdf"
0.000090 0.001000 0 41.495579 1 2865 320 "0_9.0E-5_62553133.pdf"
0.000090 0.001000 1 62.258259 2 4295 269 "1_9.0E-5_52688635.pdf"
0.000090 0.001000 3 63.965828 0 4158 279 "3_9.0E-5_87946102.pdf"
0.000090 0.001000 0 48.814457 3 2446 335 "0_9.0E-5_28856141.pdf"
0.000090 0.001000 1 86.296509 3 4497 256 "1_9.0E-5_71508419.pdf"
0.000090 0.001000 3 105.016640 3 5562 241 "3_9.0E-5_53714676.pdf"
0.000090 0.001000 0 38.497437 2 2413 323 "0_9.0E-5_30745562.pdf"
0.000090 0.001000 1 79.412102 1 5520 268 "1_9.0E-5_37865019.pdf"
0.000090 0.001000 3 75.868027 2 4880 255 "3_9.0E-5_32526605.pdf"
0.000090 0.001000 0 37.618324 3 1602 355 "0_9.0E-5_27081421.pdf"
0.000090 0.001000 1 84.147141 3 4250 286 "1_9.0E-5_24320143.pdf"
0.000090 0.001000 3 100.075523 2 5348 256 "3_9.0E-5_16326699.pdf"
0.000090 0.001000 0 41.397366 2 2029 340 "0_9.0E-5_82009693.pdf"
0.000090 0.001000 1 75.904243 2 4211 267 "1_9.0E-5_65688150.pdf"
0.000090 0.001000 3 86.958176 3 4928 252 "3_9.0E-5_40701771.pdf"
0.000090 0.001000 0 26.913839 1 1733 343 "0_9.0E-5_67916800.pdf"
0.000090 0.001000 1 58.046631 1 4526 264 "1_9.0E-5_72138887.pdf"
0.000090 0.001000 3 96.445595 3 7031 219 "3_9.0E-5_46288866.pdf"
0.000090 0.001000 0 38.338005 3 2061 325 "0_9.0E-5_10918090.pdf"
0.000090 0.001000 1 74.122261 2 4469 268 "1_9.0E-5_63476499.pdf"
0.000090 0.001000 3 90.734261 3 5448 238 "3_9.0E-5_20801590.pdf"
0.000090 0.001000 0 44.493340 2 3382 313 "0_9.0E-5_76454004.pdf"
0.000090 0.001000 1 76.814156 1 4390 265 "1_9.0E-5_39744510.pdf"
0.000090 0.001000 3 87.384888 2 5187 245 "3_9.0E-5_5716533.pdf"
0.000090 0.001000 0 31.062075 2 1978 328 "0_9.0E-5_84277139.pdf"
0.000090 0.001000 1 62.631207 1 3852 276 "1_9.0E-5_72388824.pdf"
0.000090 0.001000 3 81.550186 1 4994 259 "3_9.0E-5_18722959.pdf"
0.000090 0.001000 0 36.792835 1 1627 343 "0_9.0E-5_28441363.pdf"
0.000090 0.001000 1 82.283463 0 4702 255 "1_9.0E-5_7948942.pdf"
0.000090 0.001000 3 87.013206 1 4995 263 "3_9.0E-5_19755112.pdf"
0.000090 0.001000 0 35.204102 2 1989 337 "0_9.0E-5_20761069.pdf"
0.000090 0.001000 1 81.536980 3 4420 262 "1_9.0E-5_47459862.pdf"
0.000090 0.001000 3 83.690628 3 4634 282 "3_9.0E-5_97791427.pdf"
0.000090 0.001000 0 26.391785 1 1577 350 "0_9.0E-5_67823513.pdf"
0.000090 0.001000 1 64.663475 1 4494 267 "1_9.0E-5_56230812.pdf"
0.000090 0.001000 3 43.778564 1 3470 297 "3_9.0E-5_58726571.pdf"
0.000090 0.001000 0 52.070854 2 2873 316 "0_9.0E-5_41694665.pdf"
0.000090 0.001000 1 68.495735 2 3562 293 "1_9.0E-5_6730444.pdf"
0.000090 0.001000 3 90.303352 1 4964 265 "3_9.0E-5_28735840.pdf"
0.000090 0.001000 0 46.466885 1 2305 328 "0_9.0E-5_97125524.pdf"
0.000090 0.001000 1 80.353920 2 4368 264 "1_9.0E-5_43701107.pdf"
0.000090 0.001000 3 83.558479 2 4666 253 "3_9.0E-5_78032995.pdf"
0.000090 0.001000 0 36.773071 2 1654 349 "0_9.0E-5_28749538.pdf"
0.000090 0.001000 1 71.674980 2 4441 276 "1_9.0E-5_8508209.pdf"
0.000090 0.001000 3 87.797203 2 5198 243 "3_9.0E-5_42016964.pdf"
0.000090 0.001000 0 34.549423 3 2095 340 "0_9.0E-5_31650003.pdf"
0.000090 0.001000 1 79.660469 2 6004 234 "1_9.0E-5_74603955.pdf"
0.000090 0.001000 3 102.146614 2 6028 221 "3_9.0E-5_39292326.pdf"
0.000090 0.001000 0 39.922127 1 3092 317 "0_9.0E-5_62713329.pdf"
0.000090 0.001000 1 77.497620 3 4820 248 "1_9.0E-5_63458088.pdf"
0.000090 0.001000 3 97.094772 3 6125 235 "3_9.0E-5_908693.pdf"
0.000090 0.001000 0 47.447086 3 2093 332 "0_9.0E-5_40128295.pdf"
0.000090 0.001000 1 90.702896 3 4888 263 "1_9.0E-5_14478462.pdf"
0.000090 0.001000 3 80.451782 3 4123 271 "3_9.0E-5_35940255.pdf"
0.000090 0.001000 0 43.404369 2 3226 307 "0_9.0E-5_8016910.pdf"
0.000090 0.001000 1 77.069046 3 5454 246 "1_9.0E-5_52585177.pdf"
0.000090 0.001000 3 90.329407 3 6686 228 "3_9.0E-5_82921142.pdf"
0.000090 0.001000 0 37.918690 1 2874 311 "0_9.0E-5_34259175.pdf"
0.000090 0.001000 1 66.716301 1 5161 262 "1_9.0E-5_10245501.pdf"
0.000090 0.001000 3 73.630463 0 5483 249 "3_9.0E-5_30960721.pdf"
0.000090 0.001000 0 38.264935 0 3535 299 "0_9.0E-5_5146141.pdf"
0.000090 0.001000 1 70.538147 3 5673 242 "1_9.0E-5_47946751.pdf"
0.000090 0.001000 3 61.961235 3 4931 261 "3_9.0E-5_30390725.pdf"
0.000090 0.001000 0 32.350704 2 1705 334 "0_9.0E-5_59321274.pdf"
0.000090 0.001000 1 80.588737 1 4514 272 "1_9.0E-5_3139271.pdf"
0.000090 0.001000 3 88.387650 2 4995 267 "3_9.0E-5_48870917.pdf"
0.000090 0.001000 0 39.226574 2 2037 340 "0_9.0E-5_78602806.pdf"
0.000090 0.001000 1 72.861183 1 4065 274 "1_9.0E-5_75395758.pdf"
0.000090 0.001000 3 97.176147 1 5731 239 "3_9.0E-5_40388894.pdf"
0.000090 0.001000 0 49.212070 2 3852 293 "0_9.0E-5_63056649.pdf"
0.000090 0.001000 1 60.423233 3 3833 283 "1_9.0E-5_78783525.pdf"
0.000090 0.001000 3 75.575851 3 4858 250 "3_9.0E-5_64535997.pdf"
0.000090 0.001000 0 29.346893 1 2160 331 "0_9.0E-5_39559633.pdf"
0.000090 0.001000 1 58.087742 2 4906 277 "1_9.0E-5_36333687.pdf"
0.000090 0.001000 3 64.683540 2 5240 251 "3_9.0E-5_67536494.pdf"
0.000090 0.001000 0 37.207924 1 2068 340 "0_9.0E-5_10424122.pdf"
0.000090 0.001000 1 83.993843 1 5317 265 "1_9.0E-5_17013322.pdf"
0.000090 0.001000 3 94.621681 1 6004 245 "3_9.0E-5_62198871.pdf"
0.000090 0.001000 0 29.850788 1 1871 347 "0_9.0E-5_86790369.pdf"
0.000090 0.001000 1 66.025581 1 5040 250 "1_9.0E-5_56533555.pdf"
0.000090 0.001000 3 82.997147 1 6572 230 "3_9.0E-5_16312777.pdf"
0.000090 0.001000 0 31.087778 1 2326 330 "0_9.0E-5_7116380.pdf"
0.000090 0.001000 1 77.990761 1 6660 234 "1_9.0E-5_1709546.pdf"
0.000090 0.001000 3 71.734955 1 6238 218 "3_9.0E-5_42654531.pdf"
0.000090 0.001000 0 32.577312 3 1688 354 "0_9.0E-5_96418142.pdf"
0.000090 0.001000 1 77.044060 3 5360 242 "1_9.0E-5_53187487.pdf"
0.000090 0.001000 3 76.452728 2 5407 244 "3_9.0E-5_49362774.pdf"
0.000090 0.001000 0 39.312698 2 2172 338 "0_9.0E-5_59241553.pdf"
0.000090 0.001000 1 77.814522 2 5272 241 "1_9.0E-5_55662791.pdf"
0.000090 0.001000 3 77.517265 2 4534 276 "3_9.0E-5_27596669.pdf"
0.000090 0.001000 0 31.833971 1 1936 348 "0_9.0E-5_95935964.pdf"
0.000090 0.001000 1 58.163231 1 4058 271 "1_9.0E-5_73019974.pdf"
0.000090 0.001000 3 82.293251 1 6176 222 "3_9.0E-5_95842028.pdf"
0.000090 0.001000 0 27.910740 0 1842 341 "0_9.0E-5_28063860.pdf"
0.000090 0.001000 1 54.065762 1 4197 258 "1_9.0E-5_22018796.pdf"
0.000090 0.001000 3 69.503395 1 5772 238 "3_9.0E-5_59707958.pdf"
0.000090 0.001000 0 27.370478 1 2283 340 "0_9.0E-5_62172517.pdf"
0.000090 0.001000 1 54.071159 2 4317 260 "1_9.0E-5_74260261.pdf"
0.000090 0.001000 3 82.698616 2 6903 225 "3_9.0E-5_50275808.pdf"
0.000090 0.001000 0 30.234425 2 2815 301 "0_9.0E-5_16379333.pdf"
0.000090 0.001000 1 72.391998 1 6134 226 "1_9.0E-5_65667075.pdf"
0.000090 0.001000 3 68.855042 0 6156 224 "3_9.0E-5_88954527.pdf"
0.000090 0.001000 0 35.885391 1 2263 336 "0_9.0E-5_63419130.pdf"
0.000090 0.001000 1 76.504547 2 5243 257 "1_9.0E-5_38873663.pdf"
0.000090 0.001000 3 80.007042 2 5474 247 "3_9.0E-5_13468471.pdf"
0.000090 0.001000 0 28.366425 0 1810 340 "0_9.0E-5_69402978.pdf"
0.000090 0.001000 1 83.742195 2 4730 273 "1_9.0E-5_87169865.pdf"
0.000090 0.001000 3 98.613396 2 5725 225 "3_9.0E-5_45185223.pdf"
0.000090 0.001000 0 16.501827 1 1558 350 "0_9.0E-5_78853908.pdf"
0.000090 0.001000 1 44.026051 0 6296 216 "1_9.0E-5_39335530.pdf"
0.000090 0.001000 3 55.801922 0 7437 223 "3_9.0E-5_47857867.pdf"
0.000090 0.001000 0 35.723228 2 1820 349 "0_9.0E-5_79250977.pdf"
0.000090 0.001000 1 86.536713 1 5001 254 "1_9.0E-5_42272449.pdf"
0.000090 0.001000 3 89.487610 1 5239 250 "3_9.0E-5_33102903.pdf"
0.000090 0.001000 0 32.253803 0 3273 311 "0_9.0E-5_15787469.pdf"
0.000090 0.001000 1 54.875324 1 7237 222 "1_9.0E-5_48392510.pdf"
0.000090 0.001000 3 64.455818 1 7104 227 "3_9.0E-5_49917269.pdf"
0.000090 0.001000 0 48.827728 3 4889 246 "0_9.0E-5_90911638.pdf"
0.000090 0.001000 1 67.995430 2 4061 287 "1_9.0E-5_79713051.pdf"
0.000090 0.001000 3 84.865089 2 5181 247 "3_9.0E-5_86837875.pdf"
0.000090 0.001000 0 32.152294 1 2507 312 "0_9.0E-5_81892050.pdf"
0.000090 0.001000 1 61.832298 2 4757 251 "1_9.0E-5_55908954.pdf"
0.000090 0.001000 3 60.770573 2 4777 283 "3_9.0E-5_50438814.pdf"
0.000090 0.001000 0 35.977261 0 2947 320 "0_9.0E-5_86303827.pdf"
0.000090 0.001000 1 56.997139 2 4150 280 "1_9.0E-5_58800330.pdf"
0.000090 0.001000 3 85.743782 0 6463 239 "3_9.0E-5_19313769.pdf"
0.000090 0.001000 0 25.903351 1 1760 360 "0_9.0E-5_57591872.pdf"
0.000090 0.001000 1 55.083900 2 5435 233 "1_9.0E-5_93521136.pdf"
0.000090 0.001000 3 73.728210 2 7809 215 "3_9.0E-5_35650586.pdf"
0.000090 0.001000 0 27.820524 2 2552 323 "0_9.0E-5_25046822.pdf"
0.000090 0.001000 1 47.995121 1 5585 261 "1_9.0E-5_129700.pdf"
0.000090 0.001000 3 65.035652 1 7789 196 "3_9.0E-5_93263069.pdf"
0.000090 0.001000 0 43.907177 2 1768 348 "0_9.0E-5_92926322.pdf"
0.000090 0.001000 1 86.425743 2 4008 281 "1_9.0E-5_59165004.pdf"
0.000090 0.001000 3 87.575890 2 4077 274 "3_9.0E-5_16786798.pdf"
0.000090 0.001000 0 38.584293 2 1887 348 "0_9.0E-5_83712233.pdf"
0.000090 0.001000 1 100.904274 3 5655 238 "1_9.0E-5_47901585.pdf"
0.000090 0.001000 3 84.231003 3 4671 268 "3_9.0E-5_83785031.pdf"


==> experimental_results/size_0.dat <==
#"failrate" "controller" "0%" "25%" "50%" "75%" "100%"
"1" 0 0 14.222688 31.3970175 36.6565765 46.232709 67.980667
"2" 5e-06 0 13.115711 32.236431 38.310133 45.7768125 63.455757
"3" 1e-05 0 12.933426 32.67957025 36.8701745 45.543929 63.483837
"4" 2e-05 0 14.310884 32.30178575 37.7876585 42.61567725 61.365269
"5" 3e-05 0 13.011775 30.768927 37.661356 46.0797905 67.776527
"6" 4e-05 0 12.319344 30.845668 35.292015 41.4773335 58.523579
"7" 5e-05 0 10.515088 31.0002945 35.65798 40.4068505 56.698498
"8" 6e-05 0 13.606226 31.6163865 36.448362 41.96595075 56.370728
"9" 7e-05 0 11.394074 30.61841275 36.5274925 41.274813 52.928234
"10" 8e-05 0 12.845166 29.5080835 34.901718 39.04057575 48.739941
"11" 9e-05 0 14.220079 30.32291075 33.5271855 39.41671975 55.034294
"12" 1e-04 0 11.343521 30.49655425 34.9186725 39.84701075 54.781494
"13" 0.00011 0 14.953058 29.41917425 35.407906 38.938672 65.589043
"14" 0.00012 0 13.416129 29.5734005 33.8432975 38.3607465 48.782909
"15" 0.00013 0 14.155778 28.21092175 32.9282225 39.7393305 53.949303


==> experimental_results/size_1.dat <==
#"failrate" "controller" "0%" "25%" "50%" "75%" "100%"
"16" 0 1 84.142853 131.80582025 145.776405 162.70623375 223.756287
"17" 5e-06 1 67.200829 117.54494675 129.6371765 146.93844625 206.355759
"18" 1e-05 1 48.884109 106.3334195 123.3685955 136.4583705 169.951874
"19" 2e-05 1 48.686054 91.092617 106.2422065 123.91158075 151.591049
"20" 3e-05 1 35.865131 85.8346275 101.254772 114.0192875 146.936356
"21" 4e-05 1 42.702927 76.78422325 89.017086 101.36369725 125.910187
"22" 5e-05 1 44.342094 74.77045425 86.728897 97.18394275 130.462082
"23" 6e-05 1 42.00555 71.58624625 81.2257385 91.0217665 111.576935
"24" 7e-05 1 33.558544 66.908478 77.6857875 87.511639 108.692345
"25" 8e-05 1 38.453388 66.0829485 76.9348525 84.80108625 101.319992
"26" 9e-05 1 30.857592 62.25152025 72.6265905 81.36133 100.904274
"27" 1e-04 1 30.243753 60.432402 67.6312755 78.0294205 96.73349
"28" 0.00011 1 28.069424 57.77250325 66.5315055 74.23268125 92.904785
"29" 0.00012 1 30.658157 55.74629325 66.1015585 74.12593675 88.086632
"30" 0.00013 1 34.860157 58.80915 65.5847395 73.2566015 96.840538


==> experimental_results/size_3.dat <==
#"failrate" "controller" "0%" "25%" "50%" "75%" "100%"
"31" 0 3 103.929947 134.18026375 154.140877 163.8386305 191.235016
"32" 5e-06 3 38.802166 124.981405 137.285492 154.06066475 181.428284
"33" 1e-05 3 81.052574 115.6542435 129.4780885 142.15557075 192.037354
"34" 2e-05 3 68.341591 107.53404025 119.0391085 130.35512125 162.898956
"35" 3e-05 3 76.179764 100.80595975 111.224144 121.9405805 146.962158
"36" 4e-05 3 64.492905 96.55561225 104.2407455 111.53257 128.839798
"37" 5e-05 3 64.920341 91.57746325 97.1661945 107.735411 120.981384
"38" 6e-05 3 61.791088 86.89609 93.439148 101.92099575 116.94986
"39" 7e-05 3 48.649979 81.0647865 90.2792015 95.9288975 112.865005
"40" 8e-05 3 51.2034 79.21455975 85.930119 91.641449 114.117691
"41" 9e-05 3 43.778564 74.75172975 83.0991365 88.43267275 105.01664
"42" 1e-04 3 41.349987 72.694248 80.196087 86.12015725 106.892082
"43" 0.00011 3 35.265903 70.3132835 78.5348775 83.905426 103.685806
"44" 0.00012 3 42.678108 66.281275 74.9866255 84.236074 97.851112
"45" 0.00013 3 40.959831 65.97858425 71.468685 77.325733 94.336418


==> experimental_results/survivors_0.dat <==
#"failrate" "controller" "0%" "25%" "50%" "75%" "100%"
"1" 0 0 399 399 399 399 399
"2" 5e-06 0 385 393 394 396 399
"3" 1e-05 0 375 387 390 392 397
"4" 2e-05 0 361 375 382 384 394
"5" 3e-05 0 337 364 371 377.25 387
"6" 4e-05 0 331 358.75 367 373 385
"7" 5e-05 0 300 350.75 359 366 380
"8" 6e-05 0 309 337 348 358 376
"9" 7e-05 0 293 334 344 355.25 377
"10" 8e-05 0 294 327 341 348 368
"11" 9e-05 0 246 320 332 341.25 364
"12" 1e-04 0 255 311 323 338 363
"13" 0.00011 0 262 307.75 317.5 329.25 348
"14" 0.00012 0 248 301 313 325.5 353
"15" 0.00013 0 234 292.5 306 321.25 346


==> experimental_results/survivors_1.dat <==
#"failrate" "controller" "0%" "25%" "50%" "75%" "100%"
"16" 0 1 399 399 399 399 399
"17" 5e-06 1 360 376 380 384 391
"18" 1e-05 1 337 360.75 367.5 372 382
"19" 2e-05 1 303 332 343 352 369
"20" 3e-05 1 275 312 324 334.25 358
"21" 4e-05 1 226 304.75 312 324 351
"22" 5e-05 1 236 285.75 297.5 310 328
"23" 6e-05 1 235 274.75 285.5 300.25 323
"24" 7e-05 1 218 262 274.5 288 315
"25" 8e-05 1 180 252 266.5 280 316
"26" 9e-05 1 211 243 257 273 316
"27" 1e-04 1 184 238 247 264.25 300
"28" 0.00011 1 169 231.5 246 258.25 304
"29" 0.00012 1 151 222 235.5 253 311
"30" 0.00013 1 161 213.75 229.5 242.25 282


==> experimental_results/survivors_3.dat <==
#"failrate" "controller" "0%" "25%" "50%" "75%" "100%"
"31" 0 3 399 399 399 399 399
"32" 5e-06 3 362 375 381 383 395
"33" 1e-05 3 329 360 365 370.25 386
"34" 2e-05 3 297 329 336 344.25 363
"35" 3e-05 3 246 309 318 327.25 346
"36" 4e-05 3 207 288 300.5 312.25 335
"37" 5e-05 3 198 272.75 286 297 316
"38" 6e-05 3 184 261.75 274 283 310
"39" 7e-05 3 161 252.75 262 272 311
"40" 8e-05 3 153 239 255 265 292
"41" 9e-05 3 137 230 246.5 259.5 298
"42" 1e-04 3 125 224.75 239 254 308
"43" 0.00011 3 157 212 228 244 270
"44" 0.00012 3 121 204.75 221 233.5 284
"45" 0.00013 3 125 201.75 217.5 234 284


==> overview.eps_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'overview.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{221.68994141bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.78065464)%
    \put(0,0){\includegraphics[width=\unitlength]{overview.eps}}%
    \put(0.26058195,0.74771374){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{+Leader}}}%
    \put(0.70864881,0.76767185){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{+Density
}}}%
    \put(0.0688073,0.32250874){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Time}}}}%
    \put(0.70864881,0.72119867){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{+Thickness}}}%
  \end{picture}%
\endgroup%

